Information Rates with Non Ideal Photon Detectors in Time-Entanglement Based QKD

We develop new methods of quantifying the impact of photon detector imperfections on achievable secret key rates in Time-Entanglement based Quantum Key Distribution (QKD). We address photon detection timing jitter, detector downtime, and photon dark counts and show how each may decrease the maximum achievable secret key rate in different ways. We begin with a standard Discrete Memoryless Channel (DMC) model to get a good bound on the mutual information lost due to the timing jitter, then introduce a novel Markov Chain (MC) based model to characterize the effect of detector downtime and show how it introduces memory to the key generation process. Finally, we propose a new method of including dark counts in the analysis that shows how dark counts can be especially detrimental when using the common Pulse Position Modulation (PPM) for key generation. Our results show that these three imperfections can significantly reduce the achievable secret key rate when using PPM for QKD. Additionally, one of our main results is providing tooling for experimentalists to predict their systems' achievable secret key rate given the detector specifications.

==> datafiles/MaxMutualInfoVsSigRat.csv <==
1e-06 11.78350206951907
0.001001 11.195147700372711
0.0020009999999999997 10.834055182184144
0.0030009999999999998 10.56225046618902
0.004001 10.326499546660873
0.005001 10.10940181618098
0.006001 9.91074058234064
0.007001 9.730167544390117
0.008001 9.566032343289155
0.009000999999999999 9.416330648775425
0.010001 9.279152251375123
0.011000999999999999 9.152819181659357
0.012001 9.035903601964145
0.013000999999999999 8.927204671960801
0.014001 9.037122659371327
0.015000999999999999 8.953122323612602
0.016001 8.872982902636043
0.017001000000000002 8.79645013810067
0.018001 8.723277830516267
0.019001 8.653232779674259


==> datafiles/MaxMutualInfoVsSigRatTest.csv <==
0.01,9.279283754115832
0.0105,9.214851255962904
0.011,9.152940592694504
0.0115,9.093381066534327
0.012,9.036016230445771
0.0125,8.980702812414588
0.013,8.927309616389872
0.0135,9.08073829738032
0.014,9.037208677345818
0.0145,8.994707875660012


==> datafiles/MutualInfoVsBinCount_s0.000102948.csv <==
1,0.6931471805599453
2,1.3827225201362674
3,2.0718403653775552
4,2.7576686084676543
5,3.4375761764185753
6,4.106962270910498
7,4.7579565070208965
8,5.3775150365349385
9,5.945085553835557
10,6.431230453961454
11,6.803060870186983
12,7.0438860416521525
13,7.05799637973764
14,6.86199046379497
15,6.585793827839439
16,6.286873593630875
17,5.982078951583617


==> datafiles/MutualInfoVsBinCount_s0.000192.csv <==
1,0.6917323029704446
2,1.3800365007271158
3,2.0662097312065497
4,2.746791780536495
5,3.4174240526534527
6,4.070631824241159
7,4.693980639063423
8,5.267754663797757
9,5.76334508770236
10,6.14746250779928
11,6.4027424861329365
12,6.443637933387326
13,6.261591420528951
14,5.9897468824125735
15,5.692031047000695
16,5.387595166421551
17,5.0814627883106445


==> datafiles/MutualInfoVsBinCount_s0.000205896.csv <==
1,0.691640608512879
2,1.379643678666123
3,2.065389781136456
4,2.7452152084676116
5,3.414519162339769
6,4.065431257830402
7,4.684907646724678
8,5.252396023405531
9,5.738458782911663
10,6.110207060408184
11,6.350960469413303
12,6.365082483057283
13,6.169139452984311
14,5.893019867707435
15,5.594180480060983
16,5.289467653693787
17,4.983273890505955


==> datafiles/MutualInfoVsBinCount_s0.000384.csv <==
1,0.6904710208547812
2,1.3746999414591767
3,2.055128531257889
4,2.7256073438436137
5,3.3786616559000886
6,4.0018570111911185
7,4.57547757639422
8,5.07091454076759
9,5.454878502006818
10,5.710017658366883
11,5.750918214325172
12,5.568984296793036
13,5.297282354546921
14,4.999717210386118
15,4.695434093780517
16,4.3894550010899165
17,4.083050872309222


==> datafiles/MutualInfoVsBinCount_s0.000769.csv <==
1,0.6881023241495212
2,1.364949213260623
3,2.0351211067838815
4,2.6878684997778906
5,3.310756936006455
6,3.88407058214709
7,4.379200627457995
8,4.76285767098184
9,5.017715183394722
10,5.058625956760808
11,4.876917229881151
12,4.6055004793755625
13,4.308236717716916
14,4.004259129058381
15,3.6985866072083944
16,3.3924893104069174
17,3.0862857545761706


==> datafiles/MutualInfoVsBinCount_s5.1474e-05.csv <==
1,0.6931471805599453
2,1.3862943611198906
3,2.0753533834620734
4,2.7645122990132442
5,3.450381612413226
6,4.130330250674029
7,4.799757415475835
8,5.450792721896116
9,6.070392321720041
10,6.638003909330542
11,7.124189879766322
12,7.496061365356354
13,7.73692241805155
14,7.751026918357791
15,7.5549895594802745
16,7.278754398185412
17,6.979793740695794


==> datafiles/PRRateBitspTime0.csv <==
0.0,1.7784018195295481
6.6666666666666675e-06,1.7702495002852447
1.3333333333333335e-05,1.76155993243892
2e-05,1.7524036200557676
2.666666666666667e-05,1.7428208400219927
3.3333333333333335e-05,1.7328413730052086
4e-05,1.7224893972675752
4.666666666666667e-05,1.7117855739956733
5.333333333333334e-05,1.7007481411128824
6e-05,1.6893935609480009
6.666666666666667e-05,1.6777369360134269
7.333333333333333e-05,1.66579229186054
8e-05,1.653572778097898
8.666666666666667e-05,1.6410908161908866
9.333333333333334e-05,1.6283582111210892
0.0001,1.6153862376242583
0.00010666666666666668,1.6021857080179516
0.00011333333333333333,1.588767026365851
0.00012,1.5751402322881847
0.0001266666666666667,1.5613150367844926
0.00013333333333333334,1.5473008517980893
0.00014000000000000001,1.5331068148106903
0.00014666666666666666,1.5187418094438558
0.00015333333333333334,1.504214482818853
0.00016,1.4895332602613711
0.00016666666666666666,1.4747063578143846
0.00017333333333333334,1.459741792929316
0.00017999999999999998,1.4446473936342494
0.0001866666666666667,1.4294308064226073
0.00019333333333333333,1.4140995030623411
0.0002,1.3986607864913019
0.00020666666666666666,1.3831217959369901
0.00021333333333333336,1.3674895113767405
0.00022,1.3517707574363427
0.00022666666666666666,1.3359722068103832
0.00023333333333333333,1.32010038327532
0.00024,1.3041616643562557
0.0002466666666666667,1.2881622836997562
0.0002533333333333334,1.2721083331980514
0.00026000000000000003,1.2560057649037775
0.0002666666666666667,1.2398603927693104
0.00027333333333333333,1.2236778942403344
0.00028000000000000003,1.20746381172938
0.0002866666666666667,1.1912235539918965
0.0002933333333333333,1.1749623974244672
0.0003,1.158685487302283
0.0003066666666666667,1.1423978389708147
0.0003133333333333334,1.1261043390047105
0.00032,1.1098097463451568
0.0003266666666666667,1.0935186934255523
0.0003333333333333333,1.0772356872938778
0.00034,1.0609651107390563
0.00034666666666666667,1.0447112234274878
0.0003533333333333333,1.0284781630549267
0.00035999999999999997,1.0122699465181777
0.00036666666666666667,0.9960904711101416
0.0003733333333333334,0.9799435157412416
0.00038,0.9638327421893995
0.00038666666666666667,0.9477616963805158
0.0003933333333333333,0.9317338097005675
0.0004,0.9157524003402693
0.00040666666666666667,0.8998206746726592
0.0004133333333333333,0.8839417286637591
0.00042,0.8681185493160356
0.0004266666666666667,0.8523540161441839
0.00043333333333333337,0.8366509026824569
0.00044,0.8210118780225917
0.00044666666666666666,0.805439508381181
0.0004533333333333333,0.7899362586951161
0.00046,0.7745044942437245
0.00046666666666666666,0.75914648229591
0.00047333333333333336,0.7438643937806856
0.00048,0.7286603049793228
0.0004866666666666667,0.7135361992372184
0.0004933333333333334,0.6984939686936569
0.0005,0.6835354160275129
0.0005066666666666668,0.6686622562169109
0.0005133333333333333,0.6538761183109373
0.0005200000000000001,0.63917854721134
0.0005266666666666666,0.6245710054623494
0.0005333333333333334,0.6100548750465777
0.00054,0.5956314591851428
0.0005466666666666667,0.5813019841400148
0.0005533333333333333,0.5670676010168315
0.0005600000000000001,0.5529293875662512
0.0005666666666666667,0.5388883499821696
0.0005733333333333334,0.5249454246949183
0.00058,0.5111014801579612
0.0005866666666666667,0.4973573186262862
0.0005933333333333334,0.4837136779250823
0.0006,0.47017123320701576
0.0006066666666666667,0.45673059869693455
0.0006133333333333334,0.4433923294223874
0.00062,0.43015692292879193
0.0006266666666666668,0.41702482097797466
0.0006333333333333333,0.40399641122888247
0.00064,0.39107202889951176
0.0006466666666666666,0.37825195840880926
0.0006533333333333333,0.36553643499770966
0.00066,0.35292564632843826


==> datafiles/PRRateBitspTime1.csv <==
0.0,1.6711255608080873
6.6666666666666675e-06,1.663447503571216
1.3333333333333335e-05,1.6552365931675297
2e-05,1.6465632246222404
2.666666666666667e-05,1.6374675770053178
3.3333333333333335e-05,1.627979336144036
4e-05,1.618122585645697
4.666666666666667e-05,1.607917891147246
5.333333333333334e-05,1.597383393697099
6e-05,1.5865354572484165
6.666666666666667e-05,1.575389084374691
7.333333333333333e-05,1.5639581991197684
8e-05,1.552255848043502
8.666666666666667e-05,1.540294348069534
9.333333333333334e-05,1.5280853982068727
0.0001,1.5156401658601124
0.00010666666666666668,1.5029693547367666
0.00011333333333333333,1.490083259096956
0.00012,1.476991807653545
0.0001266666666666667,1.4637045994880509
0.00013333333333333334,1.4502309337108386
0.00014000000000000001,1.4365798341534954
0.00014666666666666666,1.4227600700694942
0.00015333333333333334,1.4087801735943082
0.00016,1.3946484545510252
0.00016666666666666666,1.3803730130644063
0.00017333333333333334,1.3659617503532362
0.00017999999999999998,1.3514223779994314
0.0001866666666666667,1.3367624259370616
0.00019333333333333333,1.3219892493610919
0.0002,1.3071100347212992
0.00020666666666666666,1.2921318049393538
0.00021333333333333336,1.2770614239649103
0.00022,1.261905600768571
0.00022666666666666666,1.246670892854798
0.00023333333333333333,1.231363709365662
0.00024,1.2159903138362251
0.0002466666666666667,1.2005568266537798
0.0002533333333333334,1.1850692272662005
0.00026000000000000003,1.1695333561783372
0.0002666666666666667,1.1539549167705734
0.00027333333333333333,1.1383394769689081
0.00028000000000000003,1.1226924707923833
0.0002866666666666667,1.1070191998002217
0.0002933333333333333,1.091324834458286
0.0003,1.0756144154419172
0.0003066666666666667,1.0598928548899966
0.0003133333333333334,1.0441649376232838
0.00032,1.0284353223381837
0.0003266666666666667,1.0127085427858178
0.0003333333333333333,0.9969890089447256
0.00034,0.9812810081945098
0.00034666666666666667,0.9655887064966047
0.0003533333333333333,0.9499161495873425
0.00035999999999999997,0.9342672641878054
0.00036666666666666667,0.9186458592340185
0.0003733333333333334,0.9030556271305386
0.00038,0.8875001450296442
0.00038666666666666667,0.8719828761381176
0.0003933333333333333,0.8565071710527716
0.0004,0.8410762691257209
0.00040666666666666667,0.8256932998598076
0.0004133333333333333,0.8103612843343899
0.00042,0.795083136661283
0.0004266666666666667,0.7798616654704174
0.00043333333333333337,0.7646995754245424
0.00044,0.7495994687620738
0.00044666666666666666,0.7345638468669831
0.0004533333333333333,0.7195951118644924
0.00046,0.7046955682411777
0.00046666666666666666,0.6898674244880039
0.00047333333333333336,0.6751127947646125
0.00048,0.660433700583272
0.0004866666666666667,0.645832072510629
0.0004933333333333334,0.6313097518855249
0.0005,0.6168684925510212
0.0005066666666666668,0.6025099625986972
0.0005133333333333333,0.5882357461234518
0.0005200000000000001,0.5740473449867711
0.0005266666666666666,0.559946180586721
0.0005333333333333334,0.5459335956326753
0.00054,0.5320108559230126
0.0005466666666666667,0.5181791521238605
0.0005533333333333333,0.5044396015472243
0.0005600000000000001,0.49079324992661866
0.0005666666666666667,0.4772410731886345
0.0005733333333333334,0.46378397921859793
0.00058,0.4504228096189435
0.0005866666666666667,0.437158341458548
0.0005933333333333334,0.42399128901168415
0.0006,0.41092230548500114
0.0006066666666666667,0.39795198473139315
0.0006133333333333334,0.38508086294919436
0.00062,0.3723094203656646
0.0006266666666666668,0.35963808290346805
0.0006333333333333333,0.34706722382904404
0.00064,0.33459716538195966
0.0006466666666666666,0.3222281803840523
0.0006533333333333333,0.30996049382759305
0.00066,0.29779428444159806


==> datafiles/PRRateBitspTime2.csv <==
0.0,1.5100829245661602
6.6666666666666675e-06,1.5031168731591635
1.3333333333333335e-05,1.4956246385709482
2e-05,1.4876764432064984
2.666666666666667e-05,1.4793123126229166
3.3333333333333335e-05,1.4705617846294756
4e-05,1.461448796262034
4.666666666666667e-05,1.4519937661454196
5.333333333333334e-05,1.4422146869540127
6e-05,1.4321277724536665
6.666666666666667e-05,1.421747873004507
7.333333333333333e-05,1.4110887583269434
8e-05,1.400163318538045
8.666666666666667e-05,1.3889837120365143
9.333333333333334e-05,1.3775614772921734
0.0001,1.3659076192453605
0.00010666666666666668,1.3540326773189502
0.00011333333333333333,1.3419467797841231
0.00012,1.3296596877853781
0.0001266666666666667,1.3171808313879887
0.00013333333333333334,1.3045193393749128
0.00014000000000000001,1.2916840640798797
0.00014666666666666666,1.2786836022317756
0.00015333333333333334,1.2655263125605918
0.00016,1.2522203307504727
0.00016666666666666666,1.238773582201991
0.00017333333333333334,1.2251937929731667
0.00017999999999999998,1.2114884991970392
0.0001866666666666667,1.1976650552186818
0.00019333333333333333,1.1837306406509456
0.0002,1.169692266514104
0.00020666666666666666,1.1555567805970308
0.00021333333333333336,1.14133087215543
0.00022,1.1270210760447303
0.00022666666666666666,1.112633776370419
0.00023333333333333333,1.0981752097265136
0.00024,1.0836514680826548
0.0002466666666666667,1.069068501371932
0.0002533333333333334,1.054432119824429
0.00026000000000000003,1.0397479960852807
0.0002666666666666667,1.025021667151184
0.00027333333333333333,1.010258536154592
0.00028000000000000003,0.9954638740212725
0.0002866666666666667,0.9806428210234782
0.0002933333333333333,0.965800388248245
0.0003,0.9509414589977758
0.0003066666666666667,0.9360707901366968
0.0003133333333333334,0.9211930133991549
0.00032,0.9063126366668793
0.0003266666666666667,0.8914340452280362
0.0003333333333333333,0.8765615030251787
0.00034,0.8616991538995936
0.00034666666666666667,0.8468510228382228
0.0003533333333333333,0.8320210172283387
0.00035999999999999997,0.8172129281244864
0.00036666666666666667,0.8024304315312831
0.0003733333333333334,0.7876770897051232
0.00038,0.7729563524771351
0.00038666666666666667,0.7582715585992977
0.0003933333333333333,0.7436259371150903
0.0004,0.7290226087556235
0.00040666666666666667,0.7144645873617782
0.0004133333333333333,0.6999547813326539
0.00042,0.6854959951002171
0.0004266666666666667,0.6710909306297607
0.00043333333333333337,0.6567421889456493
0.00044,0.6424522716815266
0.00044666666666666666,0.6282235826540065
0.0004533333333333333,0.6140584294587152
0.00046,0.599959025087379
0.00046666666666666666,0.5859274895646583
0.00047333333333333336,0.5719658516030863
0.00048,0.5580760502747201
0.0004866666666666667,0.5442599366977158
0.0004933333333333334,0.5305192757362087
0.0005,0.5168557477118364
0.0005066666666666668,0.5032709501249577
0.0005133333333333333,0.4897663993841231
0.0005200000000000001,0.476343532541625
0.0005266666666666666,0.4630037090337619
0.0005333333333333334,0.44974821242378776
0.00054,0.43657825214592433
0.0005466666666666667,0.4234949652487103
0.0005533333333333333,0.41049941813603186
0.0005600000000000001,0.39759260830416493
0.0005666666666666667,0.3847754660733041
0.0005733333333333334,0.37204885631189955
0.00058,0.35941358015248176
0.0005866666666666667,0.3468703766973556
0.0005933333333333334,0.33441992471295323
0.0006,0.32206284431126736
0.0006066666666666667,0.3097996986174297
0.0006133333333333334,0.2976309954218812
0.00062,0.28555718881623326
0.0006266666666666668,0.27357868081161724
0.0006333333333333333,0.26169582293845167
0.00064,0.24990891782688424
0.0006466666666666666,0.23821822076670468
0.0006533333333333333,0.2266239412461238
0.00066,0.2151262444685247


==> datafiles/SymbolErrorRateVsBinCount_s0.000102948.csv <==
2,0.0003285624790621
3,0.0006571249581242
4,0.001314249916248511
5,0.002628499832497022
6,0.005256999664994155
7,0.01051399932998831
8,0.02102799865997651
9,0.04205599731995313
10,0.08411199463990626
11,0.16822390257606734
12,0.3339487722892951
13,0.5754682149769237
14,0.7701696687608383
15,0.8825972814983187
16,0.9409774232718505
17,0.9704482284426658


==> datafiles/SymbolErrorRateVsBinCount_s0.000192.csv <==
1,0.0003069190624658269
2,0.0006138381249315428
3,0.0012276762498631966
4,0.002455352499726393
5,0.004910704999452564
6,0.009821409998905462
7,0.019642819997810812
8,0.039285639995621846
9,0.07857127999124358
10,0.15714254612021383
11,0.31288569788793963
12,0.5520358407321029
13,0.7549676147900908
14,0.8744510814792839
15,0.9368320912038512
16,0.9683663997237846
17,0.9841769794769728


==> datafiles/SymbolErrorRateVsBinCount_s0.000205896.csv <==
1,0.0003285624790621
2,0.0006571249581242
3,0.001314249916248511
4,0.002628499832497022
5,0.005256999664994155
6,0.01051399932998831
7,0.02102799865997651
8,0.04205599731995313
9,0.08411199463990626
10,0.16822390257606734
11,0.3339487722892951
12,0.5754682149769237
13,0.7701696687608383
14,0.8825972814983187
15,0.9409774232718505
16,0.9704482284426658
17,0.985219043398169


==> datafiles/SymbolErrorRateVsBinCount_s0.000384.csv <==
1,0.0006138381249315428
2,0.0012276762498631966
3,0.002455352499726393
4,0.004910704999452564
5,0.009821409998905462
6,0.019642819997810812
7,0.039285639995621846
8,0.07857127999124358
9,0.15714254612021383
10,0.31288569788793963
11,0.5520358407321029
12,0.7549676147900908
13,0.8744510814792839
14,0.9368320912038512
15,0.9683663997237846
16,0.9841769794769728
17,0.9920877117315409


==> datafiles/SymbolErrorRateVsBinCount_s0.000769.csv <==
1,0.0012276762498631966
2,0.002455352499726393
3,0.004910704999452564
4,0.009821409998905462
5,0.019642819997810812
6,0.039285639995621846
7,0.07857127999124358
8,0.15714254612021383
9,0.31288569788793963
10,0.5520358407321029
11,0.7549676147900908
12,0.8744510814792839
13,0.9368320912038512
14,0.9683663997237846
15,0.9841769794769728
16,0.9920877117315409
17,0.9960437586005558


==> datafiles/SymbolErrorRateVsBinCount_s5.1474e-05.csv <==
3,0.0003285624790621
4,0.0006571249581242
5,0.001314249916248511
6,0.002628499832497022
7,0.005256999664994155
8,0.01051399932998831
9,0.02102799865997651
10,0.04205599731995313
11,0.08411199463990626
12,0.16822390257606734
13,0.3339487722892951
14,0.5754682149769237
15,0.7701696687608383
16,0.8825972814983187
17,0.9409774232718505


==> datafiles/chris/dn_ratio_p=0.5.csv <==
0 1
1.0025062656641603 0.9933938428761232
2.0050125313283207 0.9757678500659392
3.007518796992481 0.9471682691872922
4.010025062656641 0.9082576303489353
5.012531328320802 0.8594173774127617
6.015037593984962 0.8006368501680584
7.017543859649122 0.7419781528883551
8.020050125313283 0.7402219860805328
9.022556390977444 0.7804362626474576
10.025062656641603 0.7487679675719741
11.027568922305765 0.6983017432442353
12.030075187969924 0.6420181402319729
13.032581453634085 0.5802624810335593
14.035087719298245 0.5219219731745933
15.037593984962406 0.49766418886729263
16 0.4976639064142908


==> datafiles/chris/dn_ratio_p=0.9.csv <==
0 1
1.0025062656641603 0.9686637701062248
2.0050125313283207 0.9191010241509345
3.007518796992481 0.8584147183521312
4.010025062656641 0.7847885815014439
5.012531328320802 0.6923365716500721
6.015037593984962 0.568096271827059
7.017543859649122 0.3805286751839155
8.020050125313283 0.37294465111282815
9.022556390977444 0.34483800339003695
10.025062656641603 0.259571876687565
11.027568922305765 0.21225614920251126
12.030075187969924 0.18251201054068852
13.032581453634085 0.16237999483951787
14.035087719298245 0.14918182274483932
15.037593984962406 0.13003938100728174
16 0.1300499054343197


==> datafiles/chris/dn_ratio_p=0.99.csv <==
0 1
1.0025062656641603 0.954738786041044
2.0050125313283207 0.8996647705292988
3.007518796992481 0.8346365577636723
4.010025062656641 0.7551334798649673
5.012531328320802 0.6531812948897046
6.015037593984962 0.5102600518289717
7.017543859649122 0.2704525990891052
8.020050125313283 0.10266799693113013
9.022556390977444 0.07255341650091263
10.025062656641603 0.04925879167889769
11.027568922305765 0.04864113388032947
12.030075187969924 0.04008076495773849
13.032581453634085 0.02077142163004887
14.035087719298245 0.02790775644248977
15.037593984962406 0.02040230678788326
16 0.020402306323943895


==> datafiles/chris/mcm_cmp/test.csv <==
n,d,N
0,0,2
0,1,0
0,2,0
0,3,0
0,4,0
0,5,0
0,6,0
0,7,0
0,8,0
0,9,0
0,10,0
0,11,0
0,12,0
0,13,0
0,14,0
0,15,0
0,16,0
0,17,0
0,18,0
0,19,0
0,20,0
0,21,0
0,22,0
0,23,0
0,24,0
0,25,0
0,26,0
0,27,0
0,28,0
0,29,0
0,30,0
0,31,0
1,0,3
1,1,5
1,2,0
1,3,0
1,4,0
1,5,0
1,6,0
1,7,0
1,8,0
1,9,0
1,10,0
1,11,0
1,12,0
1,13,0
1,14,0
1,15,0
1,16,0
1,17,0
1,18,0
1,19,0
1,20,0
1,21,0
1,22,0
1,23,0
1,24,0
1,25,0
1,26,0
1,27,0
1,28,0
1,29,0
1,30,0
1,31,0
2,0,4
2,1,7
2,2,9
2,3,0
2,4,0
2,5,0
2,6,0
2,7,0
2,8,0
2,9,0
2,10,0
2,11,0
2,12,0
2,13,0
2,14,0
2,15,0
2,16,0
2,17,0
2,18,0
2,19,0
2,20,0
2,21,0
2,22,0
2,23,0
2,24,0
2,25,0
2,26,0
2,27,0
2,28,0
2,29,0
2,30,0
2,31,0
3,0,5
3,1,9
3,2,12
3,3,14
3,4,0
3,5,0
3,6,0
3,7,0
3,8,0
3,9,0
3,10,0
3,11,0
3,12,0
3,13,0
3,14,0
3,15,0
3,16,0
3,17,0
3,18,0
3,19,0
3,20,0
3,21,0
3,22,0
3,23,0
3,24,0
3,25,0
3,26,0
3,27,0
3,28,0
3,29,0
3,30,0
3,31,0
4,0,6
4,1,11
4,2,15
4,3,18
4,4,20
4,5,0
4,6,0
4,7,0
4,8,0
4,9,0
4,10,0
4,11,0
4,12,0
4,13,0
4,14,0
4,15,0
4,16,0
4,17,0
4,18,0
4,19,0
4,20,0
4,21,0
4,22,0
4,23,0
4,24,0
4,25,0
4,26,0
4,27,0
4,28,0
4,29,0
4,30,0
4,31,0
5,0,7
5,1,13
5,2,18
5,3,22
5,4,25
5,5,27
5,6,0
5,7,0
5,8,0
5,9,0
5,10,0
5,11,0
5,12,0
5,13,0
5,14,0
5,15,0
5,16,0
5,17,0
5,18,0
5,19,0
5,20,0
5,21,0
5,22,0
5,23,0
5,24,0
5,25,0
5,26,0
5,27,0
5,28,0
5,29,0
5,30,0
5,31,0
6,0,8
6,1,15
6,2,21
6,3,26
6,4,30
6,5,33
6,6,35
6,7,0
6,8,0
6,9,0
6,10,0
6,11,0
6,12,0
6,13,0
6,14,0
6,15,0
6,16,0
6,17,0
6,18,0
6,19,0
6,20,0
6,21,0
6,22,0
6,23,0
6,24,0
6,25,0
6,26,0
6,27,0
6,28,0
6,29,0
6,30,0
6,31,0
7,0,9
7,1,17
7,2,24
7,3,30
7,4,35
7,5,39
7,6,42
7,7,44
7,8,0
7,9,0
7,10,0
7,11,0
7,12,0
7,13,0
7,14,0
7,15,0
7,16,0
7,17,0
7,18,0
7,19,0
7,20,0
7,21,0
7,22,0
7,23,0
7,24,0
7,25,0
7,26,0
7,27,0
7,28,0
7,29,0
7,30,0
7,31,0
8,0,10
8,1,19
8,2,27
8,3,34
8,4,40
8,5,45
8,6,49
8,7,52
8,8,54
8,9,0
8,10,0
8,11,0
8,12,0
8,13,0
8,14,0
8,15,0
8,16,0
8,17,0
8,18,0
8,19,0
8,20,0
8,21,0
8,22,0
8,23,0
8,24,0
8,25,0
8,26,0
8,27,0
8,28,0
8,29,0
8,30,0
8,31,0
9,0,11
9,1,21
9,2,30
9,3,38
9,4,45
9,5,51
9,6,56
9,7,60
9,8,63
9,9,65
9,10,0
9,11,0
9,12,0
9,13,0
9,14,0
9,15,0
9,16,0
9,17,0
9,18,0
9,19,0
9,20,0
9,21,0
9,22,0
9,23,0
9,24,0
9,25,0
9,26,0
9,27,0
9,28,0
9,29,0
9,30,0
9,31,0
10,0,12
10,1,23
10,2,33
10,3,42
10,4,50
10,5,57
10,6,63
10,7,68
10,8,72
10,9,75
10,10,77
10,11,0
10,12,0
10,13,0
10,14,0
10,15,0
10,16,0
10,17,0
10,18,0
10,19,0
10,20,0
10,21,0
10,22,0
10,23,0
10,24,0
10,25,0
10,26,0
10,27,0
10,28,0
10,29,0
10,30,0
10,31,0
11,0,13
11,1,25
11,2,36
11,3,46
11,4,55
11,5,63
11,6,70
11,7,76
11,8,81
11,9,85
11,10,88
11,11,90
11,12,0
11,13,0
11,14,0
11,15,0
11,16,0
11,17,0
11,18,0
11,19,0
11,20,0
11,21,0
11,22,0
11,23,0
11,24,0
11,25,0
11,26,0
11,27,0
11,28,0
11,29,0
11,30,0
11,31,0
12,0,14
12,1,27
12,2,39
12,3,50
12,4,60
12,5,69
12,6,77
12,7,84
12,8,90
12,9,95
12,10,99
12,11,102
12,12,104
12,13,0
12,14,0
12,15,0
12,16,0
12,17,0
12,18,0
12,19,0
12,20,0
12,21,0
12,22,0
12,23,0
12,24,0
12,25,0
12,26,0
12,27,0
12,28,0
12,29,0
12,30,0
12,31,0
13,0,15
13,1,29
13,2,42
13,3,54
13,4,65
13,5,75
13,6,84
13,7,92
13,8,99
13,9,105
13,10,110
13,11,114
13,12,117
13,13,119
13,14,0
13,15,0
13,16,0
13,17,0
13,18,0
13,19,0
13,20,0
13,21,0
13,22,0
13,23,0
13,24,0
13,25,0
13,26,0
13,27,0
13,28,0
13,29,0
13,30,0
13,31,0
14,0,16
14,1,31
14,2,45
14,3,58
14,4,70
14,5,81
14,6,91
14,7,100
14,8,108
14,9,115
14,10,121
14,11,126
14,12,130
14,13,133
14,14,135
14,15,0
14,16,0
14,17,0
14,18,0
14,19,0
14,20,0
14,21,0
14,22,0
14,23,0
14,24,0
14,25,0
14,26,0
14,27,0
14,28,0
14,29,0
14,30,0
14,31,0
15,0,17
15,1,33
15,2,48
15,3,62
15,4,75
15,5,87
15,6,98
15,7,108
15,8,117
15,9,125
15,10,132
15,11,138
15,12,143
15,13,147
15,14,150
15,15,152
15,16,0
15,17,0
15,18,0
15,19,0
15,20,0
15,21,0
15,22,0
15,23,0
15,24,0
15,25,0
15,26,0
15,27,0
15,28,0
15,29,0
15,30,0
15,31,0
16,0,18
16,1,35
16,2,51
16,3,66
16,4,80
16,5,93
16,6,105
16,7,116
16,8,126
16,9,135
16,10,143
16,11,150
16,12,156
16,13,161
16,14,165
16,15,168
16,16,170
16,17,0
16,18,0
16,19,0
16,20,0
16,21,0
16,22,0
16,23,0
16,24,0
16,25,0
16,26,0
16,27,0
16,28,0
16,29,0
16,30,0
16,31,0
17,0,19
17,1,37
17,2,54
17,3,70
17,4,85
17,5,99
17,6,112
17,7,124
17,8,135
17,9,145
17,10,154
17,11,162
17,12,169
17,13,175
17,14,180
17,15,184
17,16,187
17,17,189
17,18,0
17,19,0
17,20,0
17,21,0
17,22,0
17,23,0
17,24,0
17,25,0
17,26,0
17,27,0
17,28,0
17,29,0
17,30,0
17,31,0
18,0,20
18,1,39
18,2,57
18,3,74
18,4,90
18,5,105
18,6,119
18,7,132
18,8,144
18,9,155
18,10,165
18,11,174
18,12,182
18,13,189
18,14,195
18,15,200
18,16,204
18,17,207
18,18,209
18,19,0
18,20,0
18,21,0
18,22,0
18,23,0
18,24,0
18,25,0
18,26,0
18,27,0
18,28,0
18,29,0
18,30,0
18,31,0
19,0,21
19,1,41
19,2,60
19,3,78
19,4,95
19,5,111
19,6,126
19,7,140
19,8,153
19,9,165
19,10,176
19,11,186
19,12,195
19,13,203
19,14,210
19,15,216
19,16,221
19,17,225
19,18,228
19,19,230
19,20,0
19,21,0
19,22,0
19,23,0
19,24,0
19,25,0
19,26,0
19,27,0
19,28,0
19,29,0
19,30,0
19,31,0
20,0,22
20,1,43
20,2,63
20,3,82
20,4,100
20,5,117
20,6,133
20,7,148
20,8,162
20,9,175
20,10,187
20,11,198
20,12,208
20,13,217
20,14,225
20,15,232
20,16,238
20,17,243
20,18,247
20,19,250
20,20,252
20,21,0
20,22,0
20,23,0
20,24,0
20,25,0
20,26,0
20,27,0
20,28,0
20,29,0
20,30,0
20,31,0
21,0,23
21,1,45
21,2,66
21,3,86
21,4,105
21,5,123
21,6,140
21,7,156
21,8,171
21,9,185
21,10,198
21,11,210
21,12,221
21,13,231
21,14,240
21,15,248
21,16,255
21,17,261
21,18,266
21,19,270
21,20,273
21,21,275
21,22,0
21,23,0
21,24,0
21,25,0
21,26,0
21,27,0
21,28,0
21,29,0
21,30,0
21,31,0
22,0,24
22,1,47
22,2,69
22,3,90
22,4,110
22,5,129
22,6,147
22,7,164
22,8,180
22,9,195
22,10,209
22,11,222
22,12,234
22,13,245
22,14,255
22,15,264
22,16,272
22,17,279
22,18,285
22,19,290
22,20,294
22,21,297
22,22,299
22,23,0
22,24,0
22,25,0
22,26,0
22,27,0
22,28,0
22,29,0
22,30,0
22,31,0
23,0,25
23,1,49
23,2,72
23,3,94
23,4,115
23,5,135
23,6,154
23,7,172
23,8,189
23,9,205
23,10,220
23,11,234
23,12,247
23,13,259
23,14,270
23,15,280
23,16,289
23,17,297
23,18,304
23,19,310
23,20,315
23,21,319
23,22,322
23,23,324
23,24,0
23,25,0
23,26,0
23,27,0
23,28,0
23,29,0
23,30,0
23,31,0
24,0,26
24,1,51
24,2,75
24,3,98
24,4,120
24,5,141
24,6,161
24,7,180
24,8,198
24,9,215
24,10,231
24,11,246
24,12,260
24,13,273
24,14,285
24,15,296
24,16,306
24,17,315
24,18,323
24,19,330
24,20,336
24,21,341
24,22,345
24,23,348
24,24,350
24,25,0
24,26,0
24,27,0
24,28,0
24,29,0
24,30,0
24,31,0
25,0,27
25,1,53
25,2,78
25,3,102
25,4,125
25,5,147
25,6,168
25,7,188
25,8,207
25,9,225
25,10,242
25,11,258
25,12,273
25,13,287
25,14,300
25,15,312
25,16,323
25,17,333
25,18,342
25,19,350
25,20,357
25,21,363
25,22,368
25,23,372
25,24,375
25,25,377
25,26,0
25,27,0
25,28,0
25,29,0
25,30,0
25,31,0
26,0,28
26,1,55
26,2,81
26,3,106
26,4,130
26,5,153
26,6,175
26,7,196
26,8,216
26,9,235
26,10,253
26,11,270
26,12,286
26,13,301
26,14,315
26,15,328
26,16,340
26,17,351
26,18,361
26,19,370
26,20,378
26,21,385
26,22,391
26,23,396
26,24,400
26,25,403
26,26,405
26,27,0
26,28,0
26,29,0
26,30,0
26,31,0
27,0,29
27,1,57
27,2,84
27,3,110
27,4,135
27,5,159
27,6,182
27,7,204
27,8,225
27,9,245
27,10,264
27,11,282
27,12,299
27,13,315
27,14,330
27,15,344
27,16,357
27,17,369
27,18,380
27,19,390
27,20,399
27,21,407
27,22,414
27,23,420
27,24,425
27,25,429
27,26,432
27,27,434
27,28,0
27,29,0
27,30,0
27,31,0
28,0,30
28,1,59
28,2,87
28,3,114
28,4,140
28,5,165
28,6,189
28,7,212
28,8,234
28,9,255
28,10,275
28,11,294
28,12,312
28,13,329
28,14,345
28,15,360
28,16,374
28,17,387
28,18,399
28,19,410
28,20,420
28,21,429
28,22,437
28,23,444
28,24,450
28,25,455
28,26,459
28,27,462
28,28,464
28,29,0
28,30,0
28,31,0
29,0,31
29,1,61
29,2,90
29,3,118
29,4,145
29,5,171
29,6,196
29,7,220
29,8,243
29,9,265
29,10,286
29,11,306
29,12,325
29,13,343
29,14,360
29,15,376
29,16,391
29,17,405
29,18,418
29,19,430
29,20,441
29,21,451
29,22,460
29,23,468
29,24,475
29,25,481
29,26,486
29,27,490
29,28,493
29,29,495
29,30,0
29,31,0
30,0,32
30,1,63
30,2,93
30,3,122
30,4,150
30,5,177
30,6,203
30,7,228
30,8,252
30,9,275
30,10,297
30,11,318
30,12,338
30,13,357
30,14,375
30,15,392
30,16,408
30,17,423
30,18,437
30,19,450
30,20,462
30,21,473
30,22,483
30,23,492
30,24,500
30,25,507
30,26,513
30,27,518
30,28,522
30,29,525
30,30,527
30,31,0
31,0,33
31,1,65
31,2,96
31,3,126
31,4,155
31,5,183
31,6,210
31,7,236
31,8,261
31,9,285
31,10,308
31,11,330
31,12,351
31,13,371
31,14,390
31,15,408
31,16,425
31,17,441
31,18,456
31,19,470
31,20,483
31,21,495
31,22,506
31,23,516
31,24,525
31,25,533
31,26,540
31,27,546
31,28,551
31,29,555
31,30,558
31,31,560


==> datafiles/chris/mcm_cmp/test2.csv <==
n,d,N
0,0,3
0,1,5
0,2,0
0,3,0
0,4,0
0,5,0
0,6,0
0,7,0
0,8,0
0,9,0
0,10,0
0,11,0
0,12,0
0,13,0
0,14,0
0,15,0
0,16,0
0,17,0
0,18,0
0,19,0
0,20,0
0,21,0
0,22,0
0,23,0
0,24,0
0,25,0
0,26,0
0,27,0
0,28,0
0,29,0
0,30,0
0,31,0
1,0,5
1,1,9
1,2,12
1,3,14
1,4,0
1,5,0
1,6,0
1,7,0
1,8,0
1,9,0
1,10,0
1,11,0
1,12,0
1,13,0
1,14,0
1,15,0
1,16,0
1,17,0
1,18,0
1,19,0
1,20,0
1,21,0
1,22,0
1,23,0
1,24,0
1,25,0
1,26,0
1,27,0
1,28,0
1,29,0
1,30,0
1,31,0
2,0,9
2,1,17
2,2,24
2,3,30
2,4,35
2,5,39
2,6,42
2,7,44
2,8,0
2,9,0
2,10,0
2,11,0
2,12,0
2,13,0
2,14,0
2,15,0
2,16,0
2,17,0
2,18,0
2,19,0
2,20,0
2,21,0
2,22,0
2,23,0
2,24,0
2,25,0
2,26,0
2,27,0
2,28,0
2,29,0
2,30,0
2,31,0
3,0,17
3,1,33
3,2,48
3,3,62
3,4,75
3,5,87
3,6,98
3,7,108
3,8,117
3,9,125
3,10,132
3,11,138
3,12,143
3,13,147
3,14,150
3,15,152
3,16,0
3,17,0
3,18,0
3,19,0
3,20,0
3,21,0
3,22,0
3,23,0
3,24,0
3,25,0
3,26,0
3,27,0
3,28,0
3,29,0
3,30,0
3,31,0
4,0,33
4,1,65
4,2,96
4,3,126
4,4,155
4,5,183
4,6,210
4,7,236
4,8,261
4,9,285
4,10,308
4,11,330
4,12,351
4,13,371
4,14,390
4,15,408
4,16,425
4,17,441
4,18,456
4,19,470
4,20,483
4,21,495
4,22,506
4,23,516
4,24,525
4,25,533
4,26,540
4,27,546
4,28,551
4,29,555
4,30,558
4,31,560
5,0,65
5,1,129
5,2,192
5,3,254
5,4,315
5,5,375
5,6,434
5,7,492
5,8,549
5,9,605
5,10,660
5,11,714
5,12,767
5,13,819
5,14,870
5,15,920
5,16,969
5,17,1017
5,18,1064
5,19,1110
5,20,1155
5,21,1199
5,22,1242
5,23,1284
5,24,1325
5,25,1365
5,26,1404
5,27,1442
5,28,1479
5,29,1515
5,30,1550
5,31,1584
6,0,129
6,1,257
6,2,384
6,3,510
6,4,635
6,5,759
6,6,882
6,7,1004
6,8,1125
6,9,1245
6,10,1364
6,11,1482
6,12,1599
6,13,1715
6,14,1830
6,15,1944
6,16,2057
6,17,2169
6,18,2280
6,19,2390
6,20,2499
6,21,2607
6,22,2714
6,23,2820
6,24,2925
6,25,3029
6,26,3132
6,27,3234
6,28,3335
6,29,3435
6,30,3534
6,31,3632
7,0,257
7,1,513
7,2,768
7,3,1022
7,4,1275
7,5,1527
7,6,1778
7,7,2028
7,8,2277
7,9,2525
7,10,2772
7,11,3018
7,12,3263
7,13,3507
7,14,3750
7,15,3992
7,16,4233
7,17,4473
7,18,4712
7,19,4950
7,20,5187
7,21,5423
7,22,5658
7,23,5892
7,24,6125
7,25,6357
7,26,6588
7,27,6818
7,28,7047
7,29,7275
7,30,7502
7,31,7728
8,0,513
8,1,1025
8,2,1536
8,3,2046
8,4,2555
8,5,3063
8,6,3570
8,7,4076
8,8,4581
8,9,5085
8,10,5588
8,11,6090
8,12,6591
8,13,7091
8,14,7590
8,15,8088
8,16,8585
8,17,9081
8,18,9576
8,19,10070
8,20,10563
8,21,11055
8,22,11546
8,23,12036
8,24,12525
8,25,13013
8,26,13500
8,27,13986
8,28,14471
8,29,14955
8,30,15438
8,31,15920
9,0,1025
9,1,2049
9,2,3072
9,3,4094
9,4,5115
9,5,6135
9,6,7154
9,7,8172
9,8,9189
9,9,10205
9,10,11220
9,11,12234
9,12,13247
9,13,14259
9,14,15270
9,15,16280
9,16,17289
9,17,18297
9,18,19304
9,19,20310
9,20,21315
9,21,22319
9,22,23322
9,23,24324
9,24,25325
9,25,26325
9,26,27324
9,27,28322
9,28,29319
9,29,30315
9,30,31310
9,31,32304
10,0,2049
10,1,4097
10,2,6144
10,3,8190
10,4,10235
10,5,12279
10,6,14322
10,7,16364
10,8,18405
10,9,20445
10,10,22484
10,11,24522
10,12,26559
10,13,28595
10,14,30630
10,15,32664
10,16,34697
10,17,36729
10,18,38760
10,19,40790
10,20,42819
10,21,44847
10,22,46874
10,23,48900
10,24,50925
10,25,52949
10,26,54972
10,27,56994
10,28,59015
10,29,61035
10,30,63054
10,31,65072
11,0,4097
11,1,8193
11,2,12288
11,3,16382
11,4,20475
11,5,24567
11,6,28658
11,7,32748
11,8,36837
11,9,40925
11,10,45012
11,11,49098
11,12,53183
11,13,57267
11,14,61350
11,15,65432
11,16,69513
11,17,73593
11,18,77672
11,19,81750
11,20,85827
11,21,89903
11,22,93978
11,23,98052
11,24,102125
11,25,106197
11,26,110268
11,27,114338
11,28,118407
11,29,122475
11,30,126542
11,31,130608


==> datafiles/chris/mcm_cmp/test3.csv <==
n,d,N
0,0,2
0,1,0
0,2,0
0,3,0
0,4,0
0,5,0
0,6,0
0,7,0
0,8,0
0,9,0
0,10,0
0,11,0
0,12,0
0,13,0
0,14,0
0,15,0
0,16,0
0,17,0
0,18,0
0,19,0
0,20,0
0,21,0
0,22,0
0,23,0
0,24,0
0,25,0
0,26,0
0,27,0
0,28,0
0,29,0
0,30,0
0,31,0
1,0,4
1,1,2
1,2,0
1,3,0
1,4,0
1,5,0
1,6,0
1,7,0
1,8,0
1,9,0
1,10,0
1,11,0
1,12,0
1,13,0
1,14,0
1,15,0
1,16,0
1,17,0
1,18,0
1,19,0
1,20,0
1,21,0
1,22,0
1,23,0
1,24,0
1,25,0
1,26,0
1,27,0
1,28,0
1,29,0
1,30,0
1,31,0
2,0,8
2,1,4
2,2,4
2,3,0
2,4,0
2,5,0
2,6,0
2,7,0
2,8,0
2,9,0
2,10,0
2,11,0
2,12,0
2,13,0
2,14,0
2,15,0
2,16,0
2,17,0
2,18,0
2,19,0
2,20,0
2,21,0
2,22,0
2,23,0
2,24,0
2,25,0
2,26,0
2,27,0
2,28,0
2,29,0
2,30,0
2,31,0
3,0,16
3,1,8
3,2,4
3,3,4
3,4,0
3,5,0
3,6,0
3,7,0
3,8,0
3,9,0
3,10,0
3,11,0
3,12,0
3,13,0
3,14,0
3,15,0
3,16,0
3,17,0
3,18,0
3,19,0
3,20,0
3,21,0
3,22,0
3,23,0
3,24,0
3,25,0
3,26,0
3,27,0
3,28,0
3,29,0
3,30,0
3,31,0
4,0,32
4,1,8
4,2,8
4,3,4
4,4,4
4,5,0
4,6,0
4,7,0
4,8,0
4,9,0
4,10,0
4,11,0
4,12,0
4,13,0
4,14,0
4,15,0
4,16,0
4,17,0
4,18,0
4,19,0
4,20,0
4,21,0
4,22,0
4,23,0
4,24,0
4,25,0
4,26,0
4,27,0
4,28,0
4,29,0
4,30,0
4,31,0
5,0,64
5,1,16
5,2,8
5,3,8
5,4,8
5,5,4
5,6,0
5,7,0
5,8,0
5,9,0
5,10,0
5,11,0
5,12,0
5,13,0
5,14,0
5,15,0
5,16,0
5,17,0
5,18,0
5,19,0
5,20,0
5,21,0
5,22,0
5,23,0
5,24,0
5,25,0
5,26,0
5,27,0
5,28,0
5,29,0
5,30,0
5,31,0
6,0,128
6,1,32
6,2,16
6,3,8
6,4,8
6,5,8
6,6,8
6,7,0
6,8,0
6,9,0
6,10,0
6,11,0
6,12,0
6,13,0
6,14,0
6,15,0
6,16,0
6,17,0
6,18,0
6,19,0
6,20,0
6,21,0
6,22,0
6,23,0
6,24,0
6,25,0
6,26,0
6,27,0
6,28,0
6,29,0
6,30,0
6,31,0
7,0,256
7,1,32
7,2,16
7,3,16
7,4,8
7,5,8
7,6,8
7,7,8
7,8,0
7,9,0
7,10,0
7,11,0
7,12,0
7,13,0
7,14,0
7,15,0
7,16,0
7,17,0
7,18,0
7,19,0
7,20,0
7,21,0
7,22,0
7,23,0
7,24,0
7,25,0
7,26,0
7,27,0
7,28,0
7,29,0
7,30,0
7,31,0
8,0,512
8,1,64
8,2,32
8,3,16
8,4,16
8,5,16
8,6,8
8,7,8
8,8,8
8,9,0
8,10,0
8,11,0
8,12,0
8,13,0
8,14,0
8,15,0
8,16,0
8,17,0
8,18,0
8,19,0
8,20,0
8,21,0
8,22,0
8,23,0
8,24,0
8,25,0
8,26,0
8,27,0
8,28,0
8,29,0
8,30,0
8,31,0
9,0,1024
9,1,128
9,2,32
9,3,32
9,4,16
9,5,16
9,6,16
9,7,8
9,8,8
9,9,8
9,10,0
9,11,0
9,12,0
9,13,0
9,14,0
9,15,0
9,16,0
9,17,0
9,18,0
9,19,0
9,20,0
9,21,0
9,22,0
9,23,0
9,24,0
9,25,0
9,26,0
9,27,0
9,28,0
9,29,0
9,30,0
9,31,0
10,0,2048
10,1,128
10,2,64
10,3,32
10,4,32
10,5,16
10,6,16
10,7,16
10,8,8
10,9,8
10,10,8
10,11,0
10,12,0
10,13,0
10,14,0
10,15,0
10,16,0
10,17,0
10,18,0
10,19,0
10,20,0
10,21,0
10,22,0
10,23,0
10,24,0
10,25,0
10,26,0
10,27,0
10,28,0
10,29,0
10,30,0
10,31,0
11,0,4096
11,1,256
11,2,128
11,3,64
11,4,32
11,5,32
11,6,16
11,7,16
11,8,16
11,9,16
11,10,8
11,11,8
11,12,0
11,13,0
11,14,0
11,15,0
11,16,0
11,17,0
11,18,0
11,19,0
11,20,0
11,21,0
11,22,0
11,23,0
11,24,0
11,25,0
11,26,0
11,27,0
11,28,0
11,29,0
11,30,0
11,31,0
12,0,8192
12,1,512
12,2,128
12,3,64
12,4,32
12,5,32
12,6,32
12,7,16
12,8,16
12,9,16
12,10,16
12,11,8
12,12,8
12,13,0
12,14,0
12,15,0
12,16,0
12,17,0
12,18,0
12,19,0
12,20,0
12,21,0
12,22,0
12,23,0
12,24,0
12,25,0
12,26,0
12,27,0
12,28,0
12,29,0
12,30,0
12,31,0
13,0,16384
13,1,512
13,2,256
13,3,128
13,4,64
13,5,32
13,6,32
13,7,32
13,8,16
13,9,16
13,10,16
13,11,16
13,12,16
13,13,8
13,14,0
13,15,0
13,16,0
13,17,0
13,18,0
13,19,0
13,20,0
13,21,0
13,22,0
13,23,0
13,24,0
13,25,0
13,26,0
13,27,0
13,28,0
13,29,0
13,30,0
13,31,0
14,0,32768
14,1,1024
14,2,256
14,3,128
14,4,64
14,5,64
14,6,32
14,7,32
14,8,32
14,9,16
14,10,16
14,11,16
14,12,16
14,13,16
14,14,16
14,15,0
14,16,0
14,17,0
14,18,0
14,19,0
14,20,0
14,21,0
14,22,0
14,23,0
14,24,0
14,25,0
14,26,0
14,27,0
14,28,0
14,29,0
14,30,0
14,31,0
15,0,65536
15,1,2048
15,2,512
15,3,128
15,4,128
15,5,64
15,6,64
15,7,32
15,8,32
15,9,32
15,10,32
15,11,16
15,12,16
15,13,16
15,14,16
15,15,16
15,16,0
15,17,0
15,18,0
15,19,0
15,20,0
15,21,0
15,22,0
15,23,0
15,24,0
15,25,0
15,26,0
15,27,0
15,28,0
15,29,0
15,30,0
15,31,0
16,0,131072
16,1,4096
16,2,512
16,3,256
16,4,128
16,5,64
16,6,64
16,7,64
16,8,32
16,9,32
16,10,32
16,11,32
16,12,16
16,13,16
16,14,16
16,15,16
16,16,16
16,17,0
16,18,0
16,19,0
16,20,0
16,21,0
16,22,0
16,23,0
16,24,0
16,25,0
16,26,0
16,27,0
16,28,0
16,29,0
16,30,0
16,31,0
17,0,262144
17,1,4096
17,2,1024
17,3,256
17,4,128
17,5,128
17,6,64
17,7,64
17,8,64
17,9,32
17,10,32
17,11,32
17,12,32
17,13,16
17,14,16
17,15,16
17,16,16
17,17,16
17,18,0
17,19,0
17,20,0
17,21,0
17,22,0
17,23,0
17,24,0
17,25,0
17,26,0
17,27,0
17,28,0
17,29,0
17,30,0
17,31,0
18,0,524288
18,1,8192
18,2,1024
18,3,512
18,4,256
18,5,128
18,6,128
18,7,64
18,8,64
18,9,64
18,10,32
18,11,32
18,12,32
18,13,32
18,14,16
18,15,16
18,16,16
18,17,16
18,18,16
18,19,0
18,20,0
18,21,0
18,22,0
18,23,0
18,24,0
18,25,0
18,26,0
18,27,0
18,28,0
18,29,0
18,30,0
18,31,0
19,0,1048576
19,1,16384
19,2,2048
19,3,512
19,4,256
19,5,128
19,6,128
19,7,64
19,8,64
19,9,64
19,10,64
19,11,32
19,12,32
19,13,32
19,14,32
19,15,16
19,16,16
19,17,16
19,18,16
19,19,16
19,20,0
19,21,0
19,22,0
19,23,0
19,24,0
19,25,0
19,26,0
19,27,0
19,28,0
19,29,0
19,30,0
19,31,0
20,0,2097152
20,1,16384
20,2,2048
20,3,1024
20,4,512
20,5,256
20,6,128
20,7,128
20,8,64
20,9,64
20,10,64
20,11,64
20,12,32
20,13,32
20,14,32
20,15,32
20,16,32
20,17,16
20,18,16
20,19,16
20,20,16
20,21,0
20,22,0
20,23,0
20,24,0
20,25,0
20,26,0
20,27,0
20,28,0
20,29,0
20,30,0
20,31,0
21,0,4194304
21,1,32768
21,2,4096
21,3,1024
21,4,512
21,5,256
21,6,256
21,7,128
21,8,128
21,9,64
21,10,64
21,11,64
21,12,64
21,13,32
21,14,32
21,15,32
21,16,32
21,17,32
21,18,16
21,19,16
21,20,16
21,21,16
21,22,0
21,23,0
21,24,0
21,25,0
21,26,0
21,27,0
21,28,0
21,29,0
21,30,0
21,31,0
22,0,8388608
22,1,65536
22,2,8192
22,3,2048
22,4,512
22,5,512
22,6,256
22,7,128
22,8,128
22,9,64
22,10,64
22,11,64
22,12,64
22,13,64
22,14,32
22,15,32
22,16,32
22,17,32
22,18,32
22,19,16
22,20,16
22,21,16
22,22,16
22,23,0
22,24,0
22,25,0
22,26,0
22,27,0
22,28,0
22,29,0
22,30,0
22,31,0
23,0,16777216
23,1,65536
23,2,8192
23,3,2048
23,4,1024
23,5,512
23,6,256
23,7,256
23,8,128
23,9,128
23,10,64
23,11,64
23,12,64
23,13,64
23,14,64
23,15,32
23,16,32
23,17,32
23,18,32
23,19,32
23,20,16
23,21,16
23,22,16
23,23,16
23,24,0
23,25,0
23,26,0
23,27,0
23,28,0
23,29,0
23,30,0
23,31,0
24,0,33554432
24,1,131072
24,2,16384
24,3,4096
24,4,1024
24,5,512
24,6,512
24,7,256
24,8,128
24,9,128
24,10,128
24,11,64
24,12,64
24,13,64
24,14,64
24,15,64
24,16,32
24,17,32
24,18,32
24,19,32
24,20,32
24,21,32
24,22,16
24,23,16
24,24,16
24,25,0
24,26,0
24,27,0
24,28,0
24,29,0
24,30,0
24,31,0
25,0,67108864
25,1,262144
25,2,16384
25,3,4096
25,4,2048
25,5,1024
25,6,512
25,7,256
25,8,256
25,9,128
25,10,128
25,11,128
25,12,64
25,13,64
25,14,64
25,15,64
25,16,64
25,17,32
25,18,32
25,19,32
25,20,32
25,21,32
25,22,32
25,23,16
25,24,16
25,25,16
25,26,0
25,27,0
25,28,0
25,29,0
25,30,0
25,31,0
26,0,134217728
26,1,262144
26,2,32768
26,3,8192
26,4,2048
26,5,1024
26,6,512
26,7,512
26,8,256
26,9,256
26,10,128
26,11,128
26,12,128
26,13,64
26,14,64
26,15,64
26,16,64
26,17,64
26,18,64
26,19,32
26,20,32
26,21,32
26,22,32
26,23,32
26,24,16
26,25,16
26,26,16
26,27,0
26,28,0
26,29,0
26,30,0
26,31,0
27,0,268435456
27,1,524288
27,2,32768
27,3,8192
27,4,2048
27,5,1024
27,6,1024
27,7,512
27,8,256
27,9,256
27,10,128
27,11,128
27,12,128
27,13,128
27,14,64
27,15,64
27,16,64
27,17,64
27,18,64
27,19,64
27,20,32
27,21,32
27,22,32
27,23,32
27,24,32
27,25,32
27,26,16
27,27,16
27,28,0
27,29,0
27,30,0
27,31,0
28,0,536870912
28,1,1048576
28,2,65536
28,3,16384
28,4,4096
28,5,2048
28,6,1024
28,7,512
28,8,512
28,9,256
28,10,256
28,11,128
28,12,128
28,13,128
28,14,128
28,15,64
28,16,64
28,17,64
28,18,64
28,19,64
28,20,64
28,21,32
28,22,32
28,23,32
28,24,32
28,25,32
28,26,32
28,27,16
28,28,16
28,29,0
28,30,0
28,31,0
29,0,1073741824
29,1,2097152
29,2,65536
29,3,16384
29,4,4096
29,5,2048
29,6,1024
29,7,512
29,8,512
29,9,256
29,10,256
29,11,256
29,12,128
29,13,128
29,14,128
29,15,128
29,16,64
29,17,64
29,18,64
29,19,64
29,20,64
29,21,64
29,22,32
29,23,32
29,24,32
29,25,32
29,26,32
29,27,32
29,28,32
29,29,16
29,30,0
29,31,0
30,0,2147483648
30,1,2097152
30,2,131072
30,3,16384
30,4,8192
30,5,2048
30,6,1024
30,7,1024
30,8,512
30,9,512
30,10,256
30,11,256
30,12,128
30,13,128
30,14,128
30,15,128
30,16,128
30,17,64
30,18,64
30,19,64
30,20,64
30,21,64
30,22,64
30,23,32
30,24,32
30,25,32
30,26,32
30,27,32
30,28,32
30,29,32
30,30,32
30,31,0
31,0,4294967296
31,1,4194304
31,2,262144
31,3,32768
31,4,8192
31,5,4096
31,6,2048
31,7,1024
31,8,512
31,9,512
31,10,256
31,11,256
31,12,256
31,13,128
31,14,128
31,15,128
31,16,128
31,17,128
31,18,64
31,19,64
31,20,64
31,21,64
31,22,64
31,23,64
31,24,32
31,25,32
31,26,32
31,27,32
31,28,32
31,29,32
31,30,32
31,31,32


==> datafiles/chris/mcm_cmp/test4.csv <==
n,d,N
0,0,0
0,1,0
0,2,0
0,3,0
0,4,0
0,5,0
0,6,0
0,7,0
0,8,0
0,9,0
0,10,0
0,11,0
0,12,0
0,13,0
0,14,0
0,15,0
0,16,0
0,17,0
0,18,0
0,19,0
0,20,0
0,21,0
0,22,0
0,23,0
0,24,0
0,25,0
0,26,0
0,27,0
0,28,0
0,29,0
0,30,0
0,31,0
1,0,1
1,1,-2
1,2,0
1,3,0
1,4,0
1,5,0
1,6,0
1,7,0
1,8,0
1,9,0
1,10,0
1,11,0
1,12,0
1,13,0
1,14,0
1,15,0
1,16,0
1,17,0
1,18,0
1,19,0
1,20,0
1,21,0
1,22,0
1,23,0
1,24,0
1,25,0
1,26,0
1,27,0
1,28,0
1,29,0
1,30,0
1,31,0
2,0,4
2,1,-2
2,2,-5
2,3,0
2,4,0
2,5,0
2,6,0
2,7,0
2,8,0
2,9,0
2,10,0
2,11,0
2,12,0
2,13,0
2,14,0
2,15,0
2,16,0
2,17,0
2,18,0
2,19,0
2,20,0
2,21,0
2,22,0
2,23,0
2,24,0
2,25,0
2,26,0
2,27,0
2,28,0
2,29,0
2,30,0
2,31,0
3,0,11
3,1,-1
3,2,-6
3,3,-9
3,4,0
3,5,0
3,6,0
3,7,0
3,8,0
3,9,0
3,10,0
3,11,0
3,12,0
3,13,0
3,14,0
3,15,0
3,16,0
3,17,0
3,18,0
3,19,0
3,20,0
3,21,0
3,22,0
3,23,0
3,24,0
3,25,0
3,26,0
3,27,0
3,28,0
3,29,0
3,30,0
3,31,0
4,0,26
4,1,2
4,2,-6
4,3,-11
4,4,-14
4,5,0
4,6,0
4,7,0
4,8,0
4,9,0
4,10,0
4,11,0
4,12,0
4,13,0
4,14,0
4,15,0
4,16,0
4,17,0
4,18,0
4,19,0
4,20,0
4,21,0
4,22,0
4,23,0
4,24,0
4,25,0
4,26,0
4,27,0
4,28,0
4,29,0
4,30,0
4,31,0
5,0,57
5,1,8
5,2,-5
5,3,-12
5,4,-17
5,5,-20
5,6,0
5,7,0
5,8,0
5,9,0
5,10,0
5,11,0
5,12,0
5,13,0
5,14,0
5,15,0
5,16,0
5,17,0
5,18,0
5,19,0
5,20,0
5,21,0
5,22,0
5,23,0
5,24,0
5,25,0
5,26,0
5,27,0
5,28,0
5,29,0
5,30,0
5,31,0
6,0,120
6,1,19
6,2,-2
6,3,-12
6,4,-19
6,5,-24
6,6,-27
6,7,0
6,8,0
6,9,0
6,10,0
6,11,0
6,12,0
6,13,0
6,14,0
6,15,0
6,16,0
6,17,0
6,18,0
6,19,0
6,20,0
6,21,0
6,22,0
6,23,0
6,24,0
6,25,0
6,26,0
6,27,0
6,28,0
6,29,0
6,30,0
6,31,0
7,0,247
7,1,38
7,2,4
7,3,-11
7,4,-20
7,5,-27
7,6,-32
7,7,-35
7,8,0
7,9,0
7,10,0
7,11,0
7,12,0
7,13,0
7,14,0
7,15,0
7,16,0
7,17,0
7,18,0
7,19,0
7,20,0
7,21,0
7,22,0
7,23,0
7,24,0
7,25,0
7,26,0
7,27,0
7,28,0
7,29,0
7,30,0
7,31,0
8,0,502
8,1,70
8,2,14
8,3,-8
8,4,-20
8,5,-29
8,6,-36
8,7,-41
8,8,-44
8,9,0
8,10,0
8,11,0
8,12,0
8,13,0
8,14,0
8,15,0
8,16,0
8,17,0
8,18,0
8,19,0
8,20,0
8,21,0
8,22,0
8,23,0
8,24,0
8,25,0
8,26,0
8,27,0
8,28,0
8,29,0
8,30,0
8,31,0
9,0,1013
9,1,123
9,2,30
9,3,-2
9,4,-19
9,5,-30
9,6,-39
9,7,-46
9,8,-51
9,9,-54
9,10,0
9,11,0
9,12,0
9,13,0
9,14,0
9,15,0
9,16,0
9,17,0
9,18,0
9,19,0
9,20,0
9,21,0
9,22,0
9,23,0
9,24,0
9,25,0
9,26,0
9,27,0
9,28,0
9,29,0
9,30,0
9,31,0
10,0,2036
10,1,210
10,2,55
10,3,8
10,4,-16
10,5,-30
10,6,-41
10,7,-50
10,8,-57
10,9,-62
10,10,-65
10,11,0
10,12,0
10,13,0
10,14,0
10,15,0
10,16,0
10,17,0
10,18,0
10,19,0
10,20,0
10,21,0
10,22,0
10,23,0
10,24,0
10,25,0
10,26,0
10,27,0
10,28,0
10,29,0
10,30,0
10,31,0
11,0,4083
11,1,352
11,2,93
11,3,23
11,4,-10
11,5,-29
11,6,-42
11,7,-53
11,8,-62
11,9,-69
11,10,-74
11,11,-77
11,12,0
11,13,0
11,14,0
11,15,0
11,16,0
11,17,0
11,18,0
11,19,0
11,20,0
11,21,0
11,22,0
11,23,0
11,24,0
11,25,0
11,26,0
11,27,0
11,28,0
11,29,0
11,30,0
11,31,0
12,0,8178
12,1,583
12,2,150
12,3,45
12,4,0
12,5,-26
12,6,-42
12,7,-55
12,8,-66
12,9,-75
12,10,-82
12,11,-87
12,12,-90
12,13,0
12,14,0
12,15,0
12,16,0
12,17,0
12,18,0
12,19,0
12,20,0
12,21,0
12,22,0
12,23,0
12,24,0
12,25,0
12,26,0
12,27,0
12,28,0
12,29,0
12,30,0
12,31,0
13,0,16369
13,1,958
13,2,235
13,3,77
13,4,15
13,5,-20
13,6,-41
13,7,-56
13,8,-69
13,9,-80
13,10,-89
13,11,-96
13,12,-101
13,13,-104
13,14,0
13,15,0
13,16,0
13,17,0
13,18,0
13,19,0
13,20,0
13,21,0
13,22,0
13,23,0
13,24,0
13,25,0
13,26,0
13,27,0
13,28,0
13,29,0
13,30,0
13,31,0
14,0,32752
14,1,1566
14,2,361
14,3,123
14,4,36
14,5,-10
14,6,-38
14,7,-56
14,8,-71
14,9,-84
14,10,-95
14,11,-104
14,12,-111
14,13,-116
14,14,-119
14,15,0
14,16,0
14,17,0
14,18,0
14,19,0
14,20,0
14,21,0
14,22,0
14,23,0
14,24,0
14,25,0
14,26,0
14,27,0
14,28,0
14,29,0
14,30,0
14,31,0
15,0,65519
15,1,2551
15,2,547
15,3,188
15,4,65
15,5,5
15,6,-32
15,7,-55
15,8,-72
15,9,-87
15,10,-100
15,11,-111
15,12,-120
15,13,-127
15,14,-132
15,15,-135
15,16,0
15,17,0
15,18,0
15,19,0
15,20,0
15,21,0
15,22,0
15,23,0
15,24,0
15,25,0
15,26,0
15,27,0
15,28,0
15,29,0
15,30,0
15,31,0
16,0,131054
16,1,4146
16,2,821
16,3,279
16,4,105
16,5,26
16,6,-22
16,7,-52
16,8,-72
16,9,-89
16,10,-104
16,11,-117
16,12,-128
16,13,-137
16,14,-144
16,15,-149
16,16,-152
16,17,0
16,18,0
16,19,0
16,20,0
16,21,0
16,22,0
16,23,0
16,24,0
16,25,0
16,26,0
16,27,0
16,28,0
16,29,0
16,30,0
16,31,0
17,0,262125
17,1,6728
17,2,1224
17,3,406
17,4,160
17,5,54
17,6,-7
17,7,-46
17,8,-71
17,9,-90
17,10,-107
17,11,-122
17,12,-135
17,13,-146
17,14,-155
17,15,-162
17,16,-167
17,17,-170
17,18,0
17,19,0
17,20,0
17,21,0
17,22,0
17,23,0
17,24,0
17,25,0
17,26,0
17,27,0
17,28,0
17,29,0
17,30,0
17,31,0
18,0,524268
18,1,10907
18,2,1816
18,3,583
18,4,235
18,5,91
18,6,14
18,7,-36
18,8,-68
18,9,-90
18,10,-109
18,11,-126
18,12,-141
18,13,-154
18,14,-165
18,15,-174
18,16,-181
18,17,-186
18,18,-189
18,19,0
18,20,0
18,21,0
18,22,0
18,23,0
18,24,0
18,25,0
18,26,0
18,27,0
18,28,0
18,29,0
18,30,0
18,31,0
19,0,1048555
19,1,17670
19,2,2685
19,3,829
19,4,336
19,5,140
19,6,42
19,7,-21
19,8,-62
19,9,-89
19,10,-110
19,11,-129
19,12,-146
19,13,-161
19,14,-174
19,15,-185
19,16,-194
19,17,-201
19,18,-206
19,19,-209
19,20,0
19,21,0
19,22,0
19,23,0
19,24,0
19,25,0
19,26,0
19,27,0
19,28,0
19,29,0
19,30,0
19,31,0
20,0,2097130
20,1,28614
20,2,3960
20,3,1170
20,4,471
20,5,205
20,6,78
20,7,0
20,8,-52
20,9,-86
20,10,-110
20,11,-131
20,12,-150
20,13,-167
20,14,-182
20,15,-195
20,16,-206
20,17,-215
20,18,-222
20,19,-227
20,20,-230
20,21,0
20,22,0
20,23,0
20,24,0
20,25,0
20,26,0
20,27,0
20,28,0
20,29,0
20,30,0
20,31,0
21,0,4194281
21,1,46323
21,2,5830
21,3,1642
21,4,651
21,5,291
21,6,124
21,7,28
21,8,-37
21,9,-80
21,10,-109
21,11,-132
21,12,-153
21,13,-172
21,14,-189
21,15,-204
21,16,-217
21,17,-228
21,18,-237
21,19,-244
21,20,-249
21,21,-252
21,22,0
21,23,0
21,24,0
21,25,0
21,26,0
21,27,0
21,28,0
21,29,0
21,30,0
21,31,0
22,0,8388584
22,1,74978
22,2,8572
22,3,2295
22,4,891
22,5,404
22,6,183
22,7,64
22,8,-16
22,9,-70
22,10,-106
22,11,-132
22,12,-155
22,13,-176
22,14,-195
22,15,-212
22,16,-227
22,17,-240
22,18,-251
22,19,-260
22,20,-267
22,21,-272
22,22,-275
22,23,0
22,24,0
22,25,0
22,26,0
22,27,0
22,28,0
22,29,0
22,30,0
22,31,0
23,0,16777191
23,1,121344
23,2,12592
23,3,3198
23,4,1211
23,5,551
23,6,259
23,7,109
23,8,12
23,9,-55
23,10,-100
23,11,-131
23,12,-156
23,13,-179
23,14,-200
23,15,-219
23,16,-236
23,17,-251
23,18,-264
23,19,-275
23,20,-284
23,21,-291
23,22,-296
23,23,-299
23,24,0
23,25,0
23,26,0
23,27,0
23,28,0
23,29,0
23,30,0
23,31,0
24,0,33554406
24,1,196367
24,2,18485
24,3,4446
24,4,1637
24,5,741
24,6,357
24,7,165
24,8,48
24,9,-34
24,10,-90
24,11,-128
24,12,-156
24,13,-181
24,14,-204
24,15,-225
24,16,-244
24,17,-261
24,18,-276
24,19,-289
24,20,-300
24,21,-309
24,22,-316
24,23,-321
24,24,-324
24,25,0
24,26,0
24,27,0
24,28,0
24,29,0
24,30,0
24,31,0
25,0,67108837
25,1,317758
25,2,27123
25,3,6170
25,4,2203
25,5,986
25,6,483
25,7,235
25,8,93
25,9,-6
25,10,-75
25,11,-122
25,12,-155
25,13,-182
25,14,-207
25,15,-230
25,16,-251
25,17,-270
25,18,-287
25,19,-302
25,20,-315
25,21,-326
25,22,-335
25,23,-342
25,24,-347
25,25,-350
25,26,0
25,27,0
25,28,0
25,29,0
25,30,0
25,31,0
26,0,134217700
26,1,514174
26,2,39784
26,3,8551
26,4,2954
26,5,1302
26,6,644
26,7,323
26,8,148
26,9,30
26,10,-54
26,11,-112
26,12,-152
26,13,-182
26,14,-209
26,15,-234
26,16,-257
26,17,-278
26,18,-297
26,19,-314
26,20,-329
26,21,-342
26,22,-353
26,23,-362
26,24,-369
26,25,-374
26,26,-377
26,27,0
26,28,0
26,29,0
26,30,0
26,31,0
27,0,268435427
27,1,831983
27,2,58341
27,3,11839
27,4,3950
27,5,1710
27,6,848
27,7,434
27,8,215
27,9,75
27,10,-26
27,11,-97
27,12,-146
27,13,-181
27,14,-210
27,15,-237
27,16,-262
27,17,-285
27,18,-306
27,19,-325
27,20,-342
27,21,-357
27,22,-370
27,23,-381
27,24,-390
27,25,-397
27,26,-402
27,27,-405
27,28,0
27,29,0
27,30,0
27,31,0
28,0,536870882
28,1,1346210
28,2,85539
28,3,16379
28,4,5271
28,5,2237
28,6,1105
28,7,574
28,8,297
28,9,130
28,10,10
28,11,-76
28,12,-136
28,13,-178
28,14,-210
28,15,-239
28,16,-266
28,17,-291
28,18,-314
28,19,-335
28,20,-354
28,21,-371
28,22,-386
28,23,-399
28,24,-410
28,25,-419
28,26,-426
28,27,-431
28,28,-434
28,29,0
28,30,0
28,31,0
29,0,1073741793
29,1,2178248
29,2,125401
29,3,22647
29,4,7023
29,5,2917
29,6,1428
29,7,750
29,8,398
29,9,196
29,10,55
29,11,-48
29,12,-121
29,13,-172
29,14,-209
29,15,-240
29,16,-269
29,17,-296
29,18,-321
29,19,-344
29,20,-365
29,21,-384
29,22,-401
29,23,-416
29,24,-429
29,25,-440
29,26,-449
29,27,-456
29,28,-461
29,29,-464
29,30,0
29,31,0
30,0,2147483616
30,1,3524515
30,2,183823
30,3,31300
30,4,9346
30,5,3793
30,6,1834
30,7,970
30,8,523
30,9,275
30,10,110
30,11,-12
30,12,-100
30,13,-162
30,14,-206
30,15,-240
30,16,-271
30,17,-300
30,18,-327
30,19,-352
30,20,-375
30,21,-396
30,22,-415
30,23,-432
30,24,-447
30,25,-460
30,26,-471
30,27,-480
30,28,-487
30,29,-492
30,30,-495
30,31,0
31,0,0
31,1,5702822
31,2,269446
31,3,43245
31,4,12425
31,5,4920
31,6,2345
31,7,1243
31,8,678
31,9,370
31,10,176
31,11,33
31,12,-72
31,13,-147
31,14,-200
31,15,-239
31,16,-272
31,17,-303
31,18,-332
31,19,-359
31,20,-384
31,21,-407
31,22,-428
31,23,-447
31,24,-464
31,25,-479
31,26,-492
31,27,-503
31,28,-512
31,29,-519
31,30,-524
31,31,-527


==> datafiles/chris/mcm_cmp/test5.csv <==
n,d,N
0,0,2
0,1,0
0,2,0
0,3,0
0,4,0
0,5,0
0,6,0
0,7,0
0,8,0
0,9,0
0,10,0
0,11,0
0,12,0
0,13,0
0,14,0
0,15,0
0,16,0
0,17,0
0,18,0
0,19,0
0,20,0
0,21,0
0,22,0
0,23,0
0,24,0
0,25,0
0,26,0
0,27,0
0,28,0
0,29,0
0,30,0
0,31,0
1,0,3
1,1,3
1,2,0
1,3,0
1,4,0
1,5,0
1,6,0
1,7,0
1,8,0
1,9,0
1,10,0
1,11,0
1,12,0
1,13,0
1,14,0
1,15,0
1,16,0
1,17,0
1,18,0
1,19,0
1,20,0
1,21,0
1,22,0
1,23,0
1,24,0
1,25,0
1,26,0
1,27,0
1,28,0
1,29,0
1,30,0
1,31,0
2,0,4
2,1,5
2,2,4
2,3,0
2,4,0
2,5,0
2,6,0
2,7,0
2,8,0
2,9,0
2,10,0
2,11,0
2,12,0
2,13,0
2,14,0
2,15,0
2,16,0
2,17,0
2,18,0
2,19,0
2,20,0
2,21,0
2,22,0
2,23,0
2,24,0
2,25,0
2,26,0
2,27,0
2,28,0
2,29,0
2,30,0
2,31,0
3,0,5
3,1,8
3,2,6
3,3,5
3,4,0
3,5,0
3,6,0
3,7,0
3,8,0
3,9,0
3,10,0
3,11,0
3,12,0
3,13,0
3,14,0
3,15,0
3,16,0
3,17,0
3,18,0
3,19,0
3,20,0
3,21,0
3,22,0
3,23,0
3,24,0
3,25,0
3,26,0
3,27,0
3,28,0
3,29,0
3,30,0
3,31,0
4,0,6
4,1,11
4,2,9
4,3,7
4,4,6
4,5,0
4,6,0
4,7,0
4,8,0
4,9,0
4,10,0
4,11,0
4,12,0
4,13,0
4,14,0
4,15,0
4,16,0
4,17,0
4,18,0
4,19,0
4,20,0
4,21,0
4,22,0
4,23,0
4,24,0
4,25,0
4,26,0
4,27,0
4,28,0
4,29,0
4,30,0
4,31,0
5,0,7
5,1,13
5,2,13
5,3,10
5,4,8
5,5,7
5,6,0
5,7,0
5,8,0
5,9,0
5,10,0
5,11,0
5,12,0
5,13,0
5,14,0
5,15,0
5,16,0
5,17,0
5,18,0
5,19,0
5,20,0
5,21,0
5,22,0
5,23,0
5,24,0
5,25,0
5,26,0
5,27,0
5,28,0
5,29,0
5,30,0
5,31,0
6,0,8
6,1,15
6,2,19
6,3,14
6,4,11
6,5,9
6,6,8
6,7,0
6,8,0
6,9,0
6,10,0
6,11,0
6,12,0
6,13,0
6,14,0
6,15,0
6,16,0
6,17,0
6,18,0
6,19,0
6,20,0
6,21,0
6,22,0
6,23,0
6,24,0
6,25,0
6,26,0
6,27,0
6,28,0
6,29,0
6,30,0
6,31,0
7,0,9
7,1,17
7,2,24
7,3,19
7,4,15
7,5,12
7,6,10
7,7,9
7,8,0
7,9,0
7,10,0
7,11,0
7,12,0
7,13,0
7,14,0
7,15,0
7,16,0
7,17,0
7,18,0
7,19,0
7,20,0
7,21,0
7,22,0
7,23,0
7,24,0
7,25,0
7,26,0
7,27,0
7,28,0
7,29,0
7,30,0
7,31,0
8,0,10
8,1,19
8,2,27
8,3,26
8,4,20
8,5,16
8,6,13
8,7,11
8,8,10
8,9,0
8,10,0
8,11,0
8,12,0
8,13,0
8,14,0
8,15,0
8,16,0
8,17,0
8,18,0
8,19,0
8,20,0
8,21,0
8,22,0
8,23,0
8,24,0
8,25,0
8,26,0
8,27,0
8,28,0
8,29,0
8,30,0
8,31,0
9,0,11
9,1,21
9,2,30
9,3,36
9,4,26
9,5,21
9,6,17
9,7,14
9,8,12
9,9,11
9,10,0
9,11,0
9,12,0
9,13,0
9,14,0
9,15,0
9,16,0
9,17,0
9,18,0
9,19,0
9,20,0
9,21,0
9,22,0
9,23,0
9,24,0
9,25,0
9,26,0
9,27,0
9,28,0
9,29,0
9,30,0
9,31,0
10,0,12
10,1,23
10,2,33
10,3,42
10,4,34
10,5,27
10,6,22
10,7,18
10,8,15
10,9,13
10,10,12
10,11,0
10,12,0
10,13,0
10,14,0
10,15,0
10,16,0
10,17,0
10,18,0
10,19,0
10,20,0
10,21,0
10,22,0
10,23,0
10,24,0
10,25,0
10,26,0
10,27,0
10,28,0
10,29,0
10,30,0
10,31,0
11,0,13
11,1,25
11,2,36
11,3,46
11,4,45
11,5,34
11,6,28
11,7,23
11,8,19
11,9,16
11,10,14
11,11,13
11,12,0
11,13,0
11,14,0
11,15,0
11,16,0
11,17,0
11,18,0
11,19,0
11,20,0
11,21,0
11,22,0
11,23,0
11,24,0
11,25,0
11,26,0
11,27,0
11,28,0
11,29,0
11,30,0
11,31,0
12,0,14
12,1,27
12,2,39
12,3,50
12,4,60
12,5,43
12,6,35
12,7,29
12,8,24
12,9,20
12,10,17
12,11,15
12,12,14
12,13,0
12,14,0
12,15,0
12,16,0
12,17,0
12,18,0
12,19,0
12,20,0
12,21,0
12,22,0
12,23,0
12,24,0
12,25,0
12,26,0
12,27,0
12,28,0
12,29,0
12,30,0
12,31,0
13,0,15
13,1,29
13,2,42
13,3,54
13,4,65
13,5,55
13,6,43
13,7,36
13,8,30
13,9,25
13,10,21
13,11,18
13,12,16
13,13,15
13,14,0
13,15,0
13,16,0
13,17,0
13,18,0
13,19,0
13,20,0
13,21,0
13,22,0
13,23,0
13,24,0
13,25,0
13,26,0
13,27,0
13,28,0
13,29,0
13,30,0
13,31,0
14,0,16
14,1,31
14,2,45
14,3,58
14,4,70
14,5,71
14,6,53
14,7,44
14,8,37
14,9,31
14,10,26
14,11,22
14,12,19
14,13,17
14,14,16
14,15,0
14,16,0
14,17,0
14,18,0
14,19,0
14,20,0
14,21,0
14,22,0
14,23,0
14,24,0
14,25,0
14,26,0
14,27,0
14,28,0
14,29,0
14,30,0
14,31,0
15,0,17
15,1,33
15,2,48
15,3,62
15,4,75
15,5,87
15,6,66
15,7,53
15,8,45
15,9,38
15,10,32
15,11,27
15,12,23
15,13,20
15,14,18
15,15,17
15,16,0
15,17,0
15,18,0
15,19,0
15,20,0
15,21,0
15,22,0
15,23,0
15,24,0
15,25,0
15,26,0
15,27,0
15,28,0
15,29,0
15,30,0
15,31,0
16,0,18
16,1,35
16,2,51
16,3,66
16,4,80
16,5,93
16,6,83
16,7,64
16,8,54
16,9,46
16,10,39
16,11,33
16,12,28
16,13,24
16,14,21
16,15,19
16,16,18
16,17,0
16,18,0
16,19,0
16,20,0
16,21,0
16,22,0
16,23,0
16,24,0
16,25,0
16,26,0
16,27,0
16,28,0
16,29,0
16,30,0
16,31,0
17,0,19
17,1,37
17,2,54
17,3,70
17,4,85
17,5,99
17,6,105
17,7,78
17,8,64
17,9,55
17,10,47
17,11,40
17,12,34
17,13,29
17,14,25
17,15,22
17,16,20
17,17,19
17,18,0
17,19,0
17,20,0
17,21,0
17,22,0
17,23,0
17,24,0
17,25,0
17,26,0
17,27,0
17,28,0
17,29,0
17,30,0
17,31,0
18,0,20
18,1,39
18,2,57
18,3,74
18,4,90
18,5,105
18,6,119
18,7,96
18,8,76
18,9,65
18,10,56
18,11,48
18,12,41
18,13,35
18,14,30
18,15,26
18,16,23
18,17,21
18,18,20
18,19,0
18,20,0
18,21,0
18,22,0
18,23,0
18,24,0
18,25,0
18,26,0
18,27,0
18,28,0
18,29,0
18,30,0
18,31,0
19,0,21
19,1,41
19,2,60
19,3,78
19,4,95
19,5,111
19,6,126
19,7,119
19,8,91
19,9,76
19,10,66
19,11,57
19,12,49
19,13,42
19,14,36
19,15,31
19,16,27
19,17,24
19,18,22
19,19,21
19,20,0
19,21,0
19,22,0
19,23,0
19,24,0
19,25,0
19,26,0
19,27,0
19,28,0
19,29,0
19,30,0
19,31,0
20,0,22
20,1,43
20,2,63
20,3,82
20,4,100
20,5,117
20,6,133
20,7,148
20,8,110
20,9,89
20,10,77
20,11,67
20,12,58
20,13,50
20,14,43
20,15,37
20,16,32
20,17,28
20,18,25
20,19,23
20,20,22
20,21,0
20,22,0
20,23,0
20,24,0
20,25,0
20,26,0
20,27,0
20,28,0
20,29,0
20,30,0
20,31,0
21,0,23
21,1,45
21,2,66
21,3,86
21,4,105
21,5,123
21,6,140
21,7,156
21,8,134
21,9,105
21,10,89
21,11,78
21,12,68
21,13,59
21,14,51
21,15,44
21,16,38
21,17,33
21,18,29
21,19,26
21,20,24
21,21,23
21,22,0
21,23,0
21,24,0
21,25,0
21,26,0
21,27,0
21,28,0
21,29,0
21,30,0
21,31,0
22,0,24
22,1,47
22,2,69
22,3,90
22,4,110
22,5,129
22,6,147
22,7,164
22,8,164
22,9,125
22,10,103
22,11,90
22,12,79
22,13,69
22,14,60
22,15,52
22,16,45
22,17,39
22,18,34
22,19,30
22,20,27
22,21,25
22,22,24
22,23,0
22,24,0
22,25,0
22,26,0
22,27,0
22,28,0
22,29,0
22,30,0
22,31,0
23,0,25
23,1,49
23,2,72
23,3,94
23,4,115
23,5,135
23,6,154
23,7,172
23,8,189
23,9,150
23,10,120
23,11,103
23,12,91
23,13,80
23,14,70
23,15,61
23,16,53
23,17,46
23,18,40
23,19,35
23,20,31
23,21,28
23,22,26
23,23,25
23,24,0
23,25,0
23,26,0
23,27,0
23,28,0
23,29,0
23,30,0
23,31,0
24,0,26
24,1,51
24,2,75
24,3,98
24,4,120
24,5,141
24,6,161
24,7,180
24,8,198
24,9,181
24,10,141
24,11,118
24,12,104
24,13,92
24,14,81
24,15,71
24,16,62
24,17,54
24,18,47
24,19,41
24,20,36
24,21,32
24,22,29
24,23,27
24,24,26
24,25,0
24,26,0
24,27,0
24,28,0
24,29,0
24,30,0
24,31,0
25,0,27
25,1,53
25,2,78
25,3,102
25,4,125
25,5,147
25,6,168
25,7,188
25,8,207
25,9,219
25,10,167
25,11,136
25,12,118
25,13,105
25,14,93
25,15,82
25,16,72
25,17,63
25,18,55
25,19,48
25,20,42
25,21,37
25,22,33
25,23,30
25,24,28
25,25,27
25,26,0
25,27,0
25,28,0
25,29,0
25,30,0
25,31,0
26,0,28
26,1,55
26,2,81
26,3,106
26,4,130
26,5,153
26,6,175
26,7,196
26,8,216
26,9,235
26,10,199
26,11,158
26,12,134
26,13,119
26,14,106
26,15,94
26,16,83
26,17,73
26,18,64
26,19,56
26,20,49
26,21,43
26,22,38
26,23,34
26,24,31
26,25,29
26,26,28
26,27,0
26,28,0
26,29,0
26,30,0
26,31,0
27,0,29
27,1,57
27,2,84
27,3,110
27,4,135
27,5,159
27,6,182
27,7,204
27,8,225
27,9,245
27,10,238
27,11,185
27,12,153
27,13,134
27,14,120
27,15,107
27,16,95
27,17,84
27,18,74
27,19,65
27,20,57
27,21,50
27,22,44
27,23,39
27,24,35
27,25,32
27,26,30
27,27,29
27,28,0
27,29,0
27,30,0
27,31,0
28,0,30
28,1,59
28,2,87
28,3,114
28,4,140
28,5,165
28,6,189
28,7,212
28,8,234
28,9,255
28,10,275
28,11,218
28,12,176
28,13,151
28,14,135
28,15,121
28,16,108
28,17,96
28,18,85
28,19,75
28,20,66
28,21,58
28,22,51
28,23,45
28,24,40
28,25,36
28,26,33
28,27,31
28,28,30
28,29,0
28,30,0
28,31,0
29,0,31
29,1,61
29,2,90
29,3,118
29,4,145
29,5,171
29,6,196
29,7,220
29,8,243
29,9,265
29,10,286
29,11,258
29,12,204
29,13,171
29,14,151
29,15,136
29,16,122
29,17,109
29,18,97
29,19,86
29,20,76
29,21,67
29,22,59
29,23,52
29,24,46
29,25,41
29,26,37
29,27,34
29,28,32
29,29,31
29,30,0
29,31,0
30,0,32
30,1,63
30,2,93
30,3,122
30,4,150
30,5,177
30,6,203
30,7,228
30,8,252
30,9,275
30,10,297
30,11,306
30,12,238
30,13,195
30,14,169
30,15,152
30,16,137
30,17,123
30,18,110
30,19,98
30,20,87
30,21,77
30,22,68
30,23,60
30,24,53
30,25,47
30,26,42
30,27,38
30,28,35
30,29,33
30,30,32
30,31,0
31,0,33
31,1,65
31,2,96
31,3,126
31,4,155
31,5,183
31,6,210
31,7,236
31,8,261
31,9,285
31,10,308
31,11,330
31,12,279
31,13,224
31,14,190
31,15,169
31,16,153
31,17,138
31,18,124
31,19,111
31,20,99
31,21,88
31,22,78
31,23,69
31,24,61
31,25,54
31,26,48
31,27,43
31,28,39
31,29,36
31,30,34
31,31,33


==> datafiles/chris/n=8,d=7,final_rate,scaled.csv <==
0.002506265664160401 0.05911282108979513
0.005012531328320802 0.11621898143523675
0.007518796992481203 0.17141600073161706
0.010025062656641603 0.2247949824257186
0.012531328320802004 0.27644115099397104
0.015037593984962405 0.3264342011251707
0.017543859649122806 0.37484898206191475
0.020050125313283207 0.4217555165623113
0.022556390977443608 0.46721963413783524
0.02506265664160401 0.5113037864808566
0.02756892230576441 0.5540653273478898
0.03007518796992481 0.5955599331191999
0.03258145363408521 0.6358385722010087
0.03508771929824561 0.6749498257366099
0.03759398496240601 0.712941496028778
0.040100250626566414 0.7498549557848465
0.042606516290726815 0.7857316896446189
0.045112781954887216 0.8206125695478789
0.047619047619047616 0.8545357427195085
0.05012531328320802 0.8875260266106259
0.05263157894736842 0.9196332978831919
0.05513784461152882 0.9508699213095906
0.05764411027568922 0.981284209658386
0.06015037593984962 1.0108869506723381
0.06265664160401002 1.039726273945108
0.06516290726817042 1.0678043202583618
0.06766917293233082 1.0951506873669343
0.07017543859649122 1.1218188726018694
0.07268170426065163 1.1477950160960764
0.07518796992481203 1.1730860632349254
0.07769423558897243 1.1977645640984609
0.08020050125313283 1.2218448379151943
0.08270676691729323 1.2452958498518159
0.08521303258145363 1.2681444108435083
0.08771929824561403 1.2904510564596505
0.09022556390977443 1.3122002397049082
0.09273182957393483 1.3334462630025328
0.09523809523809523 1.3541550104314808
0.09774436090225563 1.3743069255813256
0.10025062656641603 1.3939930505374822
0.10275689223057644 1.4132018744730128
0.10526315789473684 1.4319514216328681
0.10776942355889724 1.450263194415699
0.11027568922305764 1.4681480729242449
0.11278195488721804 1.4855689677103399
0.11528822055137844 1.5025439018160445
0.11779448621553884 1.5190911006293226
0.12030075187969924 1.535229160979105
0.12280701754385964 1.551055436637537
0.12531328320802004 1.5664215692211358
0.12781954887218044 1.5814260357090848
0.13032581453634084 1.5960893456895389
0.13283208020050125 1.6104336748787789
0.13533834586466165 1.624431634249471
0.13784461152882205 1.6380800444903727
0.14035087719298245 1.651329515361227
0.14285714285714285 1.6641992572886732
0.14536340852130325 1.6768623670209293
0.14786967418546365 1.6890613777965018
0.15037593984962405 1.701101702029061
0.15288220551378445 1.7126735339019246
0.15538847117794485 1.724116038237102
0.15789473684210525 1.7351042236868246
0.16040100250626566 1.7459715849681212
0.16290726817042606 1.7564205252079566
0.16541353383458646 1.7667331670911555
0.16791979949874686 1.776782812531924
0.17042606516290726 1.786475644342117
0.17293233082706766 1.7959902559883394
0.17543859649122806 1.8052468644392745
0.17794486215538846 1.8142499001202301
0.18045112781954886 1.8230036681858857
0.18295739348370926 1.8313591783121659
0.18546365914786966 1.839631225706154
0.18796992481203006 1.8476662034641287
0.19047619047619047 1.8551918672666687
0.19298245614035087 1.8627721474872205
0.19548872180451127 1.8701265561424303
0.19799498746867167 1.876905193309555
0.20050125313283207 1.8838305367481551
0.20300751879699247 1.890540355006122
0.20551378446115287 1.8970379111517819
0.20802005012531327 1.9029216987636848
0.21052631578947367 1.9090162607908532
0.21303258145363407 1.9149077659192375
0.21553884711779447 1.9201895382603142
0.21804511278195488 1.9256958231943908
0.22055137844611528 1.9310075827712
0.22305764411027568 1.9361275685281703
0.22556390977443608 1.9410727192193804
0.22807017543859648 1.945481865591996
0.23057644110275688 1.9500545330229777
0.23308270676691728 1.9544458125405488
0.23558897243107768 1.9586581658622582
0.23809523809523808 1.9624826899517172
0.24060150375939848 1.9663507143730643
0.24310776942355888 1.9700468287257789
0.24561403508771928 1.973573310353634
0.24812030075187969 1.9769323968418733
0.2506265664160401 1.9801262878972345
0.2531328320802005 1.983174063129989
0.2556390977443609 1.9860461940558092
0.2581453634085213 1.9887596128958813
0.2606516290726817 1.99131636404972
0.2631578947368421 1.9937184583476883
0.2656641604010025 1.9954616490741546
0.2681704260651629 1.997572362400642
0.2706766917293233 1.9995341739831827
0.2731829573934837 2.0013489664402915
0.2756892230576441 2.0030185962965024
0.2781954887218045 2.004563205928402
0.2807017543859649 2.005024761987445
0.2832080200501253 2.006294754032146
0.2857142857142857 2.0074266678697654
0.2882205513784461 2.008422210621016
0.2907268170426065 2.0092830671890196
0.2932330827067669 2.0100109013547525
0.2957393483709273 2.0106073568825
0.2982456140350877 2.0110740586338975
0.3007518796992481 2.010233665121615
0.3032581453634085 2.010478163420906
0.3057644110275689 2.0105974892376177
0.3082706766917293 2.010593169614764
0.3107769423558897 2.010466714346297
0.3132832080200501 2.010219616844502
0.3157894736842105 2.009853355031388
0.3182957393483709 2.009369392252981
0.3208020050125313 2.0074342271225674
0.3233082706766917 2.006756031373623
0.3258145363408521 2.0059641914166892
0.3283208020050125 2.0050600938380483
0.3308270676691729 2.0040451115428493
0.3333333333333333 2.002920604465234
0.3358395989974937 2.001697676894215
0.3383458646616541 2.0003605367655584
0.3408521303258145 1.99891810579567
0.3433583959899749 1.9960267080851146
0.3458646616541353 1.9944117866224471
0.3483709273182957 1.992694982013101
0.3508771929824561 1.9908775578820361
0.3533834586466165 1.9889677812910758
0.3558897243107769 1.9869551404554677
0.3583959899749373 1.984845854305489
0.3609022556390977 1.9826411456219446
0.3634085213032581 1.980342225380278
0.3659147869674185 1.9779502931937911
0.3684210526315789 1.9754697324555461
0.37092731829573933 1.9717706683066158
0.37343358395989973 1.9691378556521875
0.37593984962406013 1.96641654256624
0.37844611528822053 1.963607875893254
0.38095238095238093 1.96071299134803
0.38345864661654133 1.957733013913132
0.38596491228070173 1.954671147684558
0.38847117794486213 1.9515263129740166
0.39097744360902253 1.948299971805816
0.39348370927318294 1.9449932153907075
0.39598997493734334 1.941607123335887
0.39849624060150374 1.9381427639837183
0.40100250626566414 1.933897404434839
0.40350877192982454 1.9302993751144202
0.40601503759398494 1.9266262107825851
0.40852130325814534 1.9228789450734982
0.41102756892230574 1.9190585997190517
0.41353383458646614 1.9151661848573376
0.41604010025062654 1.911201073827222
0.41854636591478694 1.9071692493931411
0.42105263157894735 1.9030686076994239
0.42355889724310775 1.898900125550058
0.42606516290726815 1.8946647672338193
0.42857142857142855 1.8903634848449857
0.43107769423558895 1.88599465515434
0.43358395989974935 1.8815660692467657
0.43609022556390975 1.877074643943087
0.43859649122807015 1.8725212963757294
0.44110275689223055 1.8679069305958478
0.44360902255639095 1.8632279638409475
0.44611528822055135 1.858495736963397
0.44862155388471175 1.8537054271650337
0.45112781954887216 1.8488579026254743
0.45363408521303256 1.8439540176516958
0.45614035087719296 1.8389887995069838
0.45864661654135336 1.8339760674219021
0.46115288220551376 1.8289097576951845
0.46365914786967416 1.8237906874804777
0.46616541353383456 1.8186196593593997
0.46867167919799496 1.8133907430982947
0.47117794486215536 1.8081194358258206
0.47368421052631576 1.8027987983651412
0.47619047619047616 1.7974295946431313
0.47869674185463656 1.7920125734154304
0.48120300751879697 1.7865411987094686
0.48370927318295737 1.777287602863619
0.48621553884711777 1.7718101271433642
0.48872180451127817 1.7662871739756836
0.49122807017543857 1.7607112260556246
0.49373433583959897 1.7551004085001023
0.49624060150375937 1.749446420580683
0.49874686716791977 1.7437499213262515
0.5012531328320802 1.738011554057938
0.5037593984962406 1.7322237359153403
0.506265664160401 1.726404672643398
0.5087719298245614 1.7205458969853678
0.5112781954887218 1.7146480114582283
0.5137844611528822 1.7087026669293013
0.5162907268170426 1.7027293498703215
0.518796992481203 1.6967189509494442
0.5213032581453634 1.6906619452226328
0.5238095238095238 1.6845797267609228
0.5263157894736842 1.6784623525231044
0.5288220551378446 1.6723103573689122
0.531328320802005 1.666113926483198
0.5338345864661654 1.6598948807178733
0.5363408521303258 1.6469865078646797
0.5388471177944862 1.6408478563859228
0.5413533834586466 1.63466570223505
0.543859649122807 1.628460799890997
0.5463659147869674 1.622223377132584
0.5488721804511278 1.6159435797900867
0.5513784461152882 1.6096429014864413
0.5538847117794486 1.6033112533724532
0.556390977443609 1.5969490495583185
0.5588972431077694 1.5905464375237228
0.5614035087719298 1.5841248852005025
0.5639097744360902 1.5776742126782775
0.5664160401002506 1.571184278249977
0.568922305764411 1.5646769145382395
0.5714285714285714 1.5581417771553214
0.5739348370927319 1.5515685517236697
0.5764411027568922 1.5449792384342187
0.5789473684210527 1.5383634096856276
0.581453634085213 1.5317106539733112
0.5839598997493735 1.5250430199449385
0.5864661654135338 1.518350040816344
0.5889724310776943 1.5116212574915655
0.5914786967418546 1.5048786971584673
0.5939849624060151 1.498101133517367
0.5964912280701754 1.4913103184749101
0.5989974937343359 1.4844959907434665
0.6015037593984962 1.4776476819010327
0.6040100250626567 1.4624154541720173
0.606516290726817 1.4557283858438999
0.6090225563909775 1.4490062192876774
0.6115288220551378 1.442269054164136
0.6140350877192983 1.435497561945385
0.6165413533834586 1.428711393233714
0.6190476190476191 1.4219012741485864
0.6215538847117794 1.415057585481378
0.6240601503759399 1.408200063756326
0.6265664160401002 1.4013096787490187
0.6290726817042607 1.3944057133508039
0.631578947368421 1.387469591869396
0.6340852130325815 1.3805200907652173
0.6365914786967418 1.3735483408766518
0.6390977443609023 1.3665449373162661
0.6416040100250626 1.3595289427200388
0.6441102756892231 1.3524818712295388
0.6466165413533834 1.3454223981583926
0.6491228070175439 1.3383323901596056
0.6516290726817042 1.3312301500640877
0.6541353383458647 1.32409787299124
0.656641604010025 1.31695352140429
0.6591478696741855 1.3097795810634334
0.6616541353383458 1.3025937165696144
0.6641604010025063 1.2953786589169287
0.6666666666666666 1.288151822161328
0.6691729323308271 1.2808961346294112
0.6716791979949874 1.2736205871668262
0.6741854636591479 1.26633291977043
0.6766917293233082 1.2590173428721696
0.6791979949874687 1.251682188507202
0.681704260651629 1.2443345448064838
0.6842105263157895 1.227529397544991
0.6867167919799498 1.2203711235471282
0.6892230576441103 1.213195634242942
0.6917293233082706 1.2059908900933676
0.6942355889724311 1.198769217194436
0.6967418546365914 1.191518206465278
0.6992481203007519 1.1842443782011838
0.7017543859649122 1.1769477463849232
0.7042606516290727 1.169633510355182
0.706766917293233 1.1622908163675525
0.7092731829573935 1.1549253318906214
0.7117794486215538 1.1475421523147695
0.7142857142857143 1.1401306398731734
0.7167919799498746 1.1326962927931228
0.7192982456140351 1.1252390768350142
0.7218045112781954 1.1177637504409998
0.7243107769423559 1.110260354890116
0.7268170426065163 1.1027339684248045
0.7293233082706767 1.09518453013221
0.731829573934837 1.0876166837698567
0.7343358395989975 1.0800206974209186
0.7368421052631579 1.0724014557990165
0.7393483709273183 1.0647588704991584
0.7418546365914787 1.0570928458995876
0.7443609022556391 1.049403279146146
0.7468671679197995 1.0416900600901748
0.7493734335839599 1.0339530711893137
0.7518796992481203 1.0261921873783828
0.7543859649122807 1.0184114203288843
0.7568922305764411 1.0106022608512581
0.7593984962406015 1.0027688000999915
0.7619047619047619 0.9949108803645906
0.7644110275689223 0.9870283353861501
0.7669172932330827 0.9791170970785837
0.7694235588972431 0.9711847780817627
0.7719298245614035 0.963227270458013
0.7744360902255639 0.9552443722985611
0.7769423558897243 0.9472358717878572
0.7794486215538847 0.9392015468374805
0.7819548872180451 0.9311411646832795
0.7844611528822055 0.9230509867470494
0.7869674185463659 0.9053471146839
0.7894736842105263 0.8974807891236686
0.7919799498746867 0.8895830628875112
0.7944862155388471 0.8816505461039936
0.7969924812030075 0.8736889811582357
0.7994987468671679 0.8656951202040551
0.8020050125313283 0.8576655794394201
0.8045112781954887 0.8496059511256182
0.8070175438596491 0.8415100816056733
0.8095238095238095 0.8333832691779155
0.8120300751879699 0.8252195245401744
0.8145363408521303 0.817021341636574
0.8170426065162907 0.8087907360792835
0.8195488721804511 0.8005221434304038
0.8220551378446115 0.792217745281802
0.8245614035087719 0.7838770486754137
0.8270676691729323 0.7755018873892501
0.8295739348370927 0.7670869788239918
0.8320802005012531 0.7586342220461475
0.8345864661654135 0.7501430574260991
0.8370927318295739 0.7416129061262177
0.8395989974937343 0.7330431687085914
0.8421052631578947 0.7244310809528743
0.8446115288220551 0.7157802693860393
0.8471177944862155 0.7070879269122192
0.849624060150376 0.6983513614937092
0.8521303258145363 0.6895737951344673
0.8546365914786967 0.6807506136330648
0.8571428571428571 0.6718847823494103
0.8596491228070176 0.66297176657025
0.8621553884711779 0.654012588250168
0.8646616541353384 0.6450063305452507
0.8671679197994987 0.6359520419423444
0.8696741854636592 0.6268487331226144
0.8721804511278195 0.617695373473364
0.87468671679198 0.6084893826058462
0.8771929824561403 0.5992326484932157
0.8796992481203008 0.5899210647963454
0.8822055137844611 0.5805548750481303
0.8847117794486216 0.5711327654009336
0.8872180451127819 0.5616533639654511
0.8897243107769424 0.5521152347669841
0.8922305764411027 0.5425168708517483
0.8947368421052632 0.5328555627203377
0.9022556390977443 0.4937927242983737
0.9097744360902256 0.4650025833120567
0.9172932330827067 0.43547024920809985
0.924812030075188 0.405139843770741
0.9323308270676691 0.3738461540742252
0.9398496240601504 0.3414702066015135
0.9473684210526315 0.3080993313426796
0.9548872180451128 0.2735578994473751
0.9624060150375939 0.23711221653954104
0.9699248120300752 0.19836590518483274
0.9774436090225563 0.15760926241444104
0.9824561403508771 0.12895185022250158
0.9849624060150376 0.11389500454737206
0.9924812030075187 0.06412974679692514
0.9974937343358395 0.025329338564788282
1.0 0.0


==> datafiles/chris/n=8,d=7,final_rate.csv <==
0 NaN
0.002506265664160401 0.007389102636224392
0.005012531328320802 0.014527372679404594
0.007518796992481203 0.021427000091452132
0.010025062656641603 0.028099372803214825
0.012531328320802004 0.03455514387424638
0.015037593984962405 0.040804275140646336
0.017543859649122806 0.046856122757739344
0.020050125313283207 0.05271943957028891
0.022556390977443608 0.058402454267229405
0.02506265664160401 0.06391297331010708
0.02756892230576441 0.06925816591848623
0.03007518796992481 0.07444499163989998
0.03258145363408521 0.07947982152512609
0.03508771929824561 0.08436872821707624
0.03759398496240601 0.08911768700359725
0.040100250626566414 0.09373186947310581
0.042606516290726815 0.09821646120557737
0.045112781954887216 0.10257657119348486
0.047619047619047616 0.10681696783993856
0.05012531328320802 0.11094075332632823
0.05263157894736842 0.11495416223539899
0.05513784461152882 0.11885874016369882
0.05764411027568922 0.12266052620729825
0.06015037593984962 0.12636086883404227
0.06265664160401002 0.1299657842431385
0.06516290726817042 0.13347554003229523
0.06766917293233082 0.1368938359208668
0.07017543859649122 0.14022735907523368
0.07268170426065163 0.14347437701200955
0.07518796992481203 0.14663575790436567
0.07769423558897243 0.1497205705123076
0.08020050125313283 0.15273060473939928
0.08270676691729323 0.15566198123147698
0.08521303258145363 0.15851805135543853
0.08771929824561403 0.16130638205745632
0.09022556390977443 0.16402502996311352
0.09273182957393483 0.1666807828753166
0.09523809523809523 0.1692693763039351
0.09774436090225563 0.1717883656976657
0.10025062656641603 0.17424913131718528
0.10275689223057644 0.1766502343091266
0.10526315789473684 0.17899392770410852
0.10776942355889724 0.18128289930196237
0.11027568922305764 0.1835185091155306
0.11278195488721804 0.18569612096379248
0.11528822055137844 0.18781798772700556
0.11779448621553884 0.18988638757866533
0.12030075187969924 0.1919036451223881
0.12280701754385964 0.19388192957969214
0.12531328320802004 0.19580269615264198
0.12781954887218044 0.1976782544636356
0.13032581453634084 0.19951116821119236
0.13283208020050125 0.20130420935984736
0.13533834586466165 0.20305395428118386
0.13784461152882205 0.2047600055612966
0.14035087719298245 0.20641618942015338
0.14285714285714285 0.20802490716108415
0.14536340852130325 0.20960779587761616
0.14786967418546365 0.21113267222456272
0.15037593984962405 0.21263771275363264
0.15288220551378445 0.21408419173774057
0.15538847117794485 0.21551450477963774
0.15789473684210525 0.21688802796085307
0.16040100250626566 0.21824644812101515
0.16290726817042606 0.21955256565099457
0.16541353383458646 0.22084164588639443
0.16791979949874686 0.2220978515664905
0.17042606516290726 0.22330945554276463
0.17293233082706766 0.22449878199854242
0.17543859649122806 0.22565585805490931
0.17794486215538846 0.22678123751502877
0.18045112781954886 0.2278754585232357
0.18295739348370926 0.22891989728902074
0.18546365914786966 0.22995390321326925
0.18796992481203006 0.23095827543301609
0.19047619047619047 0.2318989834083336
0.19298245614035087 0.23284651843590257
0.19548872180451127 0.23376581951780379
0.19799498746867167 0.23461314916369438
0.20050125313283207 0.2354788170935194
0.20300751879699247 0.23631754437576524
0.20551378446115287 0.23712973889397274
0.20802005012531327 0.2378652123454606
0.21052631578947367 0.23862703259885665
0.21303258145363407 0.2393634707399047
0.21553884711779447 0.24002369228253928
0.21804511278195488 0.24071197789929885
0.22055137844611528 0.2413759478464
0.22305764411027568 0.24201594606602128
0.22556390977443608 0.24263408990242255
0.22807017543859648 0.2431852331989995
0.23057644110275688 0.2437568166278722
0.23308270676691728 0.2443057265675686
0.23558897243107768 0.24483227073278227
0.23809523809523808 0.24531033624396464
0.24060150375939848 0.24579383929663304
0.24310776942355888 0.24625585359072236
0.24561403508771928 0.24669666379420424
0.24812030075187969 0.24711654960523416
0.2506265664160401 0.24751578598715432
0.2531328320802005 0.24789675789124863
0.2556390977443609 0.24825577425697615
0.2581453634085213 0.24859495161198517
0.2606516290726817 0.248914545506215
0.2631578947368421 0.24921480729346104
0.2656641604010025 0.24943270613426932
0.2681704260651629 0.24969654530008026
0.2706766917293233 0.24994177174789783
0.2731829573934837 0.25016862080503643
0.2756892230576441 0.2503773245370628
0.2781954887218045 0.25057040074105025
0.2807017543859649 0.2506280952484306
0.2832080200501253 0.25078684425401826
0.2857142857142857 0.2509283334837207
0.2882205513784461 0.251052776327627
0.2907268170426065 0.25116038339862745
0.2932330827067669 0.25125136266934406
0.2957393483709273 0.2513259196103125
0.2982456140350877 0.2513842573292372
0.3007518796992481 0.2512792081402019
0.3032581453634085 0.25130977042761327
0.3057644110275689 0.2513246861547022
0.3082706766917293 0.2513241462018455
0.3107769423558897 0.2513083392932871
0.3132832080200501 0.25127745210556274
0.3157894736842105 0.2512316693789235
0.3182957393483709 0.25117117403162265
0.3208020050125313 0.2509292783903209
0.3233082706766917 0.2508445039217029
0.3258145363408521 0.25074552392708616
0.3283208020050125 0.25063251172975604
0.3308270676691729 0.25050563894285616
0.3333333333333333 0.25036507555815424
0.3358395989974937 0.25021220961177687
0.3383458646616541 0.2500450670956948
0.3408521303258145 0.24986476322445875
0.3433583959899749 0.24950333851063933
0.3458646616541353 0.2493014733278059
0.3483709273182957 0.24908687275163763
0.3508771929824561 0.24885969473525452
0.3533834586466165 0.24862097266138447
0.3558897243107769 0.24836939255693347
0.3583959899749373 0.24810573178818612
0.3609022556390977 0.24783014320274308
0.3634085213032581 0.24754277817253476
0.3659147869674185 0.2472437866492239
0.3684210526315789 0.24693371655694327
0.37092731829573933 0.24647133353832698
0.37343358395989973 0.24614223195652343
0.37593984962406013 0.24580206782078
0.37844611528822053 0.24545098448665675
0.38095238095238093 0.24508912391850374
0.38345864661654133 0.2447166267391415
0.38596491228070173 0.24433389346056975
0.38847117794486213 0.24394078912175207
0.39097744360902253 0.243537496475727
0.39348370927318294 0.24312415192383843
0.39598997493734334 0.24270089041698586
0.39849624060150374 0.2422678454979648
0.40100250626566414 0.24173717555435487
0.40350877192982454 0.24128742188930252
0.40601503759398494 0.24082827634782314
0.40852130325814534 0.24035986813418728
0.41102756892230574 0.23988232496488146
0.41353383458646614 0.2393957731071672
0.41604010025062654 0.23890013422840276
0.41854636591478694 0.23839615617414264
0.42105263157894735 0.23788357596242798
0.42355889724310775 0.23736251569375724
0.42606516290726815 0.2368330959042274
0.42857142857142855 0.23629543560562322
0.43107769423558895 0.2357493318942925
0.43358395989974935 0.23519575865584572
0.43609022556390975 0.23463433049288587
0.43859649122807015 0.23406516204696617
0.44110275689223055 0.23348836632448097
0.44360902255639095 0.23290349548011843
0.44611528822055135 0.23231196712042462
0.44862155388471175 0.23171317839562922
0.45112781954887216 0.2311072378281843
0.45363408521303256 0.23049425220646197
0.45614035087719296 0.22987359993837297
0.45864661654135336 0.22924700842773776
0.46115288220551376 0.22861371971189806
0.46365914786967416 0.2279738359350597
0.46616541353383456 0.22732745741992497
0.46867167919799496 0.22667384288728684
0.47117794486215536 0.22601492947822757
0.47368421052631576 0.22534984979564265
0.47619047619047616 0.22467869933039142
0.47869674185463656 0.2240015716769288
0.48120300751879697 0.22331764983868357
0.48370927318295737 0.22216095035795239
0.48621553884711777 0.22147626589292052
0.48872180451127817 0.22078589674696045
0.49122807017543857 0.22008890325695307
0.49373433583959897 0.2193875510625128
0.49624060150375937 0.21868080257258538
0.49874686716791977 0.21796874016578144
0.5012531328320802 0.21725144425724224
0.5037593984962406 0.21652796698941754
0.506265664160401 0.21580058408042474
0.5087719298245614 0.21506823712317097
0.5112781954887218 0.21433100143227854
0.5137844611528822 0.21358783336616266
0.5162907268170426 0.2128411687337902
0.518796992481203 0.21208986886868053
0.5213032581453634 0.2113327431528291
0.5238095238095238 0.21057246584511535
0.5263157894736842 0.20980779406538805
0.5288220551378446 0.20903879467111403
0.531328320802005 0.20826424081039974
0.5338345864661654 0.20748686008973416
0.5363408521303258 0.20587331348308496
0.5388471177944862 0.20510598204824035
0.5413533834586466 0.20433321277938124
0.543859649122807 0.20355759998637463
0.5463659147869674 0.202777922141573
0.5488721804511278 0.20199294747376084
0.5513784461152882 0.20120536268580516
0.5538847117794486 0.20041390667155665
0.556390977443609 0.19961863119478981
0.5588972431077694 0.19881830469046535
0.5614035087719298 0.19801561065006282
0.5639097744360902 0.19720927658478468
0.5664160401002506 0.19639803478124712
0.568922305764411 0.19558461431727994
0.5714285714285714 0.19476772214441518
0.5739348370927319 0.1939460689654587
0.5764411027568922 0.19312240480427734
0.5789473684210527 0.19229542621070345
0.581453634085213 0.1914638317466639
0.5839598997493735 0.19063037749311731
0.5864661654135338 0.189793755102043
0.5889724310776943 0.1889526571864457
0.5914786967418546 0.18810983714480842
0.5939849624060151 0.18726264168967088
0.5964912280701754 0.18641378980936377
0.5989974937343359 0.1855619988429333
0.6015037593984962 0.18470596023762909
0.6040100250626567 0.18280193177150217
0.606516290726817 0.18196604823048748
0.6090225563909775 0.18112577741095967
0.6115288220551378 0.180283631770517
0.6140350877192983 0.17943719524317311
0.6165413533834586 0.17858892415421426
0.6190476190476191 0.1777376592685733
0.6215538847117794 0.17688219818517226
0.6240601503759399 0.17602500796954074
0.6265664160401002 0.17516370984362734
0.6290726817042607 0.17430071416885048
0.631578947368421 0.1734336989836745
0.6340852130325815 0.17256501134565216
0.6365914786967418 0.17169354260958147
0.6390977443609023 0.17081811716453327
0.6416040100250626 0.16994111784000485
0.6441102756892231 0.16906023390369235
0.6466165413533834 0.16817779976979907
0.6491228070175439 0.1672915487699507
0.6516290726817042 0.16640376875801097
0.6541353383458647 0.165512234123905
0.656641604010025 0.16461919017553625
0.6591478696741855 0.16372244763292917
0.6616541353383458 0.1628242145712018
0.6641604010025063 0.1619223323646161
0.6666666666666666 0.161018977770166
0.6691729323308271 0.1601120168286764
0.6716791979949874 0.15920257339585328
0.6741854636591479 0.15829161497130376
0.6766917293233082 0.1573771678590212
0.6791979949874687 0.15646027356340025
0.681704260651629 0.15554181810081047
0.6842105263157895 0.15344117469312388
0.6867167919799498 0.15254639044339102
0.6892230576441103 0.15164945428036775
0.6917293233082706 0.15074886126167095
0.6942355889724311 0.1498461521493045
0.6967418546365914 0.14893977580815976
0.6992481203007519 0.14803054727514797
0.7017543859649122 0.1471184682981154
0.7042606516290727 0.14620418879439775
0.706766917293233 0.14528635204594406
0.7092731829573935 0.14436566648632768
0.7117794486215538 0.1434427690393462
0.7142857142857143 0.14251632998414668
0.7167919799498746 0.14158703659914035
0.7192982456140351 0.14065488460437678
0.7218045112781954 0.13972046880512498
0.7243107769423559 0.1387825443612645
0.7268170426065163 0.13784174605310057
0.7293233082706767 0.13689806626652626
0.731829573934837 0.13595208547123208
0.7343358395989975 0.13500258717761482
0.7368421052631579 0.13405018197487706
0.7393483709273183 0.1330948588123948
0.7418546365914787 0.13213660573744845
0.7443609022556391 0.13117540989326826
0.7468671679197995 0.13021125751127186
0.7493734335839599 0.1292441338986642
0.7518796992481203 0.12827402342229785
0.7543859649122807 0.12730142754111054
0.7568922305764411 0.12632528260640727
0.7593984962406015 0.12534610001249893
0.7619047619047619 0.12436386004557383
0.7644110275689223 0.12337854192326876
0.7669172932330827 0.12238963713482297
0.7694235588972431 0.12139809726022034
0.7719298245614035 0.12040340880725163
0.7744360902255639 0.11940554653732013
0.7769423558897243 0.11840448397348215
0.7794486215538847 0.11740019335468506
0.7819548872180451 0.11639264558540993
0.7844611528822055 0.11538137334338118
0.7869674185463659 0.1131683893354875
0.7894736842105263 0.11218509864045857
0.7919799498746867 0.1111978828609389
0.7944862155388471 0.1102063182629992
0.7969924812030075 0.10921112264477946
0.7994987468671679 0.1082118900255069
0.8020050125313283 0.10720819742992752
0.8045112781954887 0.10620074389070228
0.8070175438596491 0.10518876020070916
0.8095238095238095 0.10417290864723944
0.8120300751879699 0.1031524405675218
0.8145363408521303 0.10212766770457175
0.8170426065162907 0.10109884200991044
0.8195488721804511 0.10006526792880048
0.8220551378446115 0.09902721816022525
0.8245614035087719 0.09798463108442672
0.8270676691729323 0.09693773592365626
0.8295739348370927 0.09588587235299897
0.8320802005012531 0.09482927775576844
0.8345864661654135 0.09376788217826239
0.8370927318295739 0.09270161326577721
0.8395989974937343 0.09163039608857393
0.8421052631578947 0.09055388511910929
0.8446115288220551 0.08947253367325492
0.8471177944862155 0.0883859908640274
0.849624060150376 0.08729392018671366
0.8521303258145363 0.08619672439180841
0.8546365914786967 0.0850938267041331
0.8571428571428571 0.08398559779367629
0.8596491228070176 0.08287147082128125
0.8621553884711779 0.081751573531271
0.8646616541353384 0.08062579131815634
0.8671679197994987 0.07949400524279306
0.8696741854636592 0.0783560916403268
0.8721804511278195 0.0772119216841705
0.87468671679198 0.07606117282573077
0.8771929824561403 0.07490408106165196
0.8796992481203008 0.07374013309954318
0.8822055137844611 0.07256935938101629
0.8847117794486216 0.0713915956751167
0.8872180451127819 0.07020667049568138
0.8897243107769424 0.06901440434587301
0.8922305764411027 0.06781460885646853
0.8947368421052632 0.06660694534004222
0.8972431077694235 null
0.899749373433584 null
0.9022556390977443 0.06172409053729671
0.9047619047619048 null
0.9072681704260651 null
0.9097744360902256 0.058125322914007085
0.9122807017543859 null
0.9147869674185464 null
0.9172932330827067 0.05443378115101248
0.9197994987468672 null
0.9223057644110275 null
0.924812030075188 0.05064248047134263
0.9273182957393483 null
0.9298245614035088 null
0.9323308270676691 0.04673076925927815
0.9348370927318296 null
0.9373433583959899 null
0.9398496240601504 0.04268377582518919
0.9423558897243107 null
0.9448621553884712 null
0.9473684210526315 0.03851241641783495
0.949874686716792 null
0.9523809523809523 null
0.9548872180451128 0.034194737430921884
0.9573934837092731 null
0.9598997493734336 null
0.9624060150375939 0.02963902706744263
0.9649122807017544 null
0.9674185463659147 null
0.9699248120300752 0.024795738148104093
0.9724310776942355 null
0.974937343358396 null
0.9774436090225563 0.01970115780180513
0.9799498746867168 null
0.9824561403508771 0.016118981277812697
0.9849624060150376 0.014236875568421507
0.9874686716791979 null
0.9899749373433584 null
0.9924812030075187 0.008016218349615642
0.9949874686716792 null
0.9974937343358395 0.0031661673205985352
1 0


==> datafiles/chris/n=8,d=7,literal_rate,scaled.csv <==
0.0 0.0
0.002506265664160401 0.059113300481224006
0.005012531328320802 0.11622276006995236
0.007518796992481203 0.17142857068628103
0.010025062656641603 0.2248243561787213
0.012531328320802004 0.27649770504122584
0.015037593984962405 0.3265306105449563
0.017543859649122806 0.3749999956244031
0.020050125313283207 0.42197801240080857
0.022556390977443608 0.4675324490636247
0.02506265664160401 0.5117270467956458
0.02756892230576441 0.5546217977597079
0.03007518796992481 0.5962732173442438
0.03258145363408521 0.6367345932377932
0.03508771929824561 0.6760562136009299
0.03759398496240601 0.7142855763414024
0.040100250626566414 0.7514675812695217
0.042606516290726815 0.7876447349707285
0.045112781954887216 0.8228570612570058
0.047619047619047616 0.8571427356025064
0.05012531328320802 0.8905378585987381
0.05263157894736842 0.9230766795469576
0.05513784461152882 0.9547917138839763
0.05764411027568922 0.9857138518761595
0.06015037593984962 1.0158724593387025
0.06265664160401002 1.045295471060703
0.06516290726817042 1.074009477548113
0.06766917293233082 1.1020398056354264
0.07017543859649122 1.1294105934622034
0.07268170426065163 1.156144860261683
0.07518796992481203 1.1822645713650377
0.07769423558897243 1.2077906987858318
0.08020050125313283 1.232744264798825
0.08270676691729323 1.2571421767951592
0.08521303258145363 1.281003833119161
0.08771929824561403 1.3043467160512585
0.09022556390977443 1.3271875564925253
0.09273182957393483 1.3495423742690613
0.09523809523809523 1.3714265159452579
0.09774436090225563 1.3928546903265262
0.10025062656641603 1.4138410018156973
0.10275689223057644 1.4343989817723577
0.10526315789473684 1.454541618010809
0.10776942355889724 1.4742850666318428
0.11027568922305764 1.4936342168432304
0.11278195488721804 1.5126039207285311
0.11528822055137844 1.5312052229227218
0.11779448621553884 1.5494487432005657
0.12030075187969924 1.5673446969335907
0.12280701754385964 1.5849029144356668
0.12531328320802004 1.6021328592714603
0.12781954887218044 1.619043645595585
0.13032581453634084 1.6356440545843622
0.13283208020050125 1.6519425500165437
0.13533834586466165 1.6679531267925045
0.13784461152882205 1.6836726917332385
0.14035087719298245 1.6991139729515161
0.14285714285714285 1.7142842841529635
0.14536340852130325 1.7291906841555131
0.14786967418546365 1.7438399880361548
0.15037593984962405 1.75823877774779
0.15288220551378445 1.7723934122402651
0.15538847117794485 1.7863100371166707
0.15789473684210525 1.7999945938533084
0.16040100250626566 1.8134528286090341
0.16290726817042606 1.8266903006472148
0.16541353383458646 1.8397123903911896
0.16791979949874686 1.8525338306800772
0.17042606516290726 1.8651417411585884
0.17293233082706766 1.877549432014712
0.17543859649122806 1.8897616196699614
0.17794486215538846 1.901782872626393
0.18045112781954886 1.9136176174056878
0.18295739348370926 1.9252701442592668
0.18546365914786966 1.9367446126637247
0.18796992481203006 1.9480450566143688
0.19047619047619047 1.9591753897281756
0.19298245614035087 1.970139410166079
0.19548872180451127 1.9809408053830997
0.19799498746867167 1.9915961030537894
0.20050125313283207 2.002084454674678
0.20300751879699247 2.0124206736369104
0.20551378446115287 2.022608026230992
0.20802005012531327 2.032649684793772
0.21052631578947367 2.0425487312846324
0.21303258145363407 2.05230816075987
0.21553884711779447 2.061930884752144
0.21804511278195488 2.0714197345606893
0.22055137844611528 2.080777464457029
0.22305764411027568 2.0900067548098398
0.22556390977443608 2.099125627875079
0.22807017543859648 2.108107779040071
0.23057644110275688 2.1169692063451855
0.23308270676691728 2.125712302878315
0.23558897243107768 2.134339397510306
0.23809523809523808 2.1428527572818896
0.24060150375939848 2.151254589751234
0.24310776942355888 2.159547045305835
0.24561403508771928 2.1677322194415196
0.24812030075187969 2.1758121550103477
0.2506265664160401 2.183788844438257
0.2531328320802005 2.1916829243145357
0.2556390977443609 2.19946135244824
0.2581453634085213 2.2071423449197067
0.2606516290726817 2.214727690633679
0.2631578947368421 2.222219133480251
0.2656641604010025 2.229618374063883
0.2681704260651629 2.2369270714308302
0.2706766917293233 2.244146844796368
0.2731829573934837 2.2512792752724913
0.2756892230576441 2.2583259075956548
0.2781954887218045 2.265308947637581
0.2807017543859649 2.2721913340071103
0.2832080200501253 2.2789925030073377
0.2857142857142857 2.2857138473185734
0.2882205513784461 2.2923567262713522
0.2907268170426065 2.2989224672229054
0.2932330827067669 2.30541236695572
0.2957393483709273 2.311827693098529
0.2982456140350877 2.3181696855689666
0.3007518796992481 2.324460454600339
0.3032581453634085 2.33066255242214
0.3057644110275689 2.336795073792554
0.3082706766917293 2.342859140566828
0.3107769423558897 2.348855848552753
0.3132832080200501 2.3547862686835597
0.3157894736842105 2.36065144823056
0.3182957393483709 2.3664524120553043
0.3208020050125313 2.372209095035288
0.3233082706766917 2.377887914810566
0.3258145363408521 2.383505708381529
0.3283208020050125 2.389063406671612
0.3308270676691729 2.3945619191078795
0.3333333333333333 2.40000213465489
0.3358395989974937 2.40539674612692
0.3383458646616541 2.4107258768114166
0.3408521303258145 2.4159995541272035
0.3433583959899749 2.4212185916306233
0.3458646616541353 2.42638378322958
0.3483709273182957 2.431495904022941
0.3508771929824561 2.436555711206002
0.3533834586466165 2.4415726876694976
0.3558897243107769 2.446532906609129
0.3583959899749373 2.4514433048445854
0.3609022556390977 2.4563045782614408
0.3634085213032581 2.461117405340223
0.3659147869674185 2.4658824479053116
0.3684210526315789 2.470604456667087
0.37092731829573933 2.4752783470592843
0.37343358395989973 2.4799066858442793
0.37593984962406013 2.484490084643284
0.37844611528822053 2.489029138842221
0.38095238095238093 2.493524428213827
0.38345864661654133 2.497976517627899
0.38596491228070173 2.5023887631034176
0.38847117794486213 2.506758666634317
0.39097744360902253 2.511087349093624
0.39348370927318294 2.5153753333622615
0.39598997493734334 2.519623127554841
0.39849624060150374 2.523831225645028
0.40100250626566414 2.52800008424253
0.40350877192982454 2.5321326219334765
0.40601503759398494 2.5362272507927703
0.40852130325814534 2.540284429418269
0.41102756892230574 2.544304602303421
0.41353383458646614 2.548288200413994
0.41604010025062654 2.552233582176622
0.41854636591478694 2.556147602050362
0.42105263157894735 2.560026667949583
0.42355889724310775 2.5638711804435017
0.42606516290726815 2.5676815264970156
0.42857142857142855 2.5714580800413676
0.43107769423558895 2.575197805964134
0.43358395989974935 2.578910212739176
0.43609022556390975 2.5825903033242517
0.43859649122807015 2.5862384248392387
0.44110275689223055 2.589854911183262
0.44360902255639095 2.593433950936657
0.44611528822055135 2.596990210711308
0.44862155388471175 2.600516196851148
0.45112781954887216 2.604012219607594
0.45363408521303256 2.607478575800221
0.45614035087719296 2.6109073818217112
0.45864661654135336 2.614317157787236
0.46115288220551376 2.6176985256770493
0.46365914786967416 2.6210517608409347
0.46616541353383456 2.6243771249389107
0.46867167919799496 2.627665209340072
0.47117794486215536 2.6309373955985658
0.47368421052631576 2.634182877016293
0.47619047619047616 2.6374018951034928
0.47869674185463656 2.6405946773726945
0.48120300751879697 2.6437507510440192
0.48370927318295737 2.646893540963706
0.48621553884711777 2.65001117848579
0.48872180451127817 2.6531038715078914
0.49122807017543857 2.6561590366142735
0.49373433583959897 2.659203911445682
0.49624060150375937 2.662224854856099
0.49874686716791977 2.6652220557685133
0.5012531328320802 2.668195687928764
0.5037593984962406 2.671132833313351
0.506265664160401 2.6740615064535813
0.5087719298245614 2.6769675553429852
0.5112781954887218 2.6798511339208337
0.5137844611528822 2.682697962278832
0.5162907268170426 2.6855385408682877
0.518796992481203 2.688357534336916
0.5213032581453634 2.691138696631481
0.5238095238095238 2.6939158724380268
0.5263157894736842 2.6966722967907737
0.5288220551378446 2.6994080994645944
0.531328320802005 2.7021063234427523
0.5338345864661654 2.7048021485269826
0.5363408521303258 2.707478134213099
0.5388471177944862 2.7101343879558133
0.5413533834586466 2.7127534199098715
0.543859649122807 2.715371464313286
0.5463659147869674 2.7179705102101184
0.5488721804511278 2.7205320956256474
0.5513784461152882 2.7230940248984714
0.5538847117794486 2.7256376476571806
0.556390977443609 2.7281630406308195
0.5588972431077694 2.73065144503016
0.5614035087719298 2.7331413801652253
0.5639097744360902 2.7356137317835802
0.5664160401002506 2.7380490825860386
0.568922305764411 2.7404870144487825
0.5714285714285714 2.7429079715003764
0.5739348370927319 2.7452920526593036
0.5764411027568922 2.747679612984733
0.5789473684210527 2.750050771117912
0.581453634085213 2.7523852506706494
0.5839598997493735 2.75472401745174
0.5864661654135338 2.757046919386277
0.5889724310776943 2.759333371161536
0.5914786967418546 2.7616248675629893
0.5939849624060151 2.7638803251142736
0.5964912280701754 2.766140922934909
0.5989974937343359 2.7683866158885517
0.6015037593984962 2.7705964862132886
0.6040100250626567 2.772812240884033
0.606516290726817 2.775013538950168
0.6090225563909775 2.777179198542242
0.6115288220551378 2.77935149451957
0.6140350877192983 2.781488727654446
0.6165413533834586 2.783632533808727
0.6190476190476191 2.785762692874611
0.6215538847117794 2.787857840344751
0.6240601503759399 2.789960409720409
0.6265664160401002 2.7920285403046297
0.6290726817042607 2.7941040301635227
0.631578947368421 2.796145713652842
0.6340852130325815 2.7981946393075816
0.6365914786967418 2.8002309759470987
0.6390977443609023 2.802233281573198
0.6416040100250626 2.8042438966513368
0.6441102756892231 2.806220967913596
0.6466165413533834 2.808206362081324
0.6491228070175439 2.810158681380255
0.6516290726817042 2.8121193538555276
0.6541353383458647 2.8140473813897295
0.656641604010025 2.815983827972778
0.6591478696741855 2.8178880069631873
0.6616541353383458 2.8198007182585605
0.6641604010025063 2.8216814791336993
0.6666666666666666 2.823570938844487
0.6691729323308271 2.8254287026441918
0.6716791979949874 2.827275776297173
0.6741854636591479 2.8291305669917564
0.6766917293233082 2.830955213370809
0.6791979949874687 2.8327694954851865
0.681704260651629 2.8345905675519707
0.6842105263157895 2.8363829614730625
0.6867167919799498 2.8381652492416936
0.6892230576441103 2.8399535999736076
0.6917293233082706 2.8417145263962844
0.6942355889724311 2.8434822568727722
0.6967418546365914 2.8452222176112105
0.6992481203007519 2.846952422711407
0.7017543859649122 2.8486729463804505
0.7042606516290727 2.8503989223860975
0.706766917293233 2.852099138015855
0.7092731829573935 2.853789868554456
0.7117794486215538 2.8554861953221984
0.7142857142857143 2.8571571536014257
0.7167919799498746 2.8588188226079563
0.7192982456140351 2.8604712585222862
0.7218045112781954 2.862128953600921
0.7243107769423559 2.863762305751255
0.7268170426065163 2.865386625305142
0.7293233082706767 2.8670019676417615
0.731829573934837 2.8686228201237944
0.7343358395989975 2.8702197918522456
0.7368421052631579 2.8718079974913078
0.7393483709273183 2.8733874956001566
0.7418546365914787 2.874958345076249
0.7443609022556391 2.876520605641147
0.7468671679197995 2.8780743382042635
0.7493734335839599 2.8796196051311567
0.7518796992481203 2.8811564704375634
0.7543859649122807 2.8826983846812855
0.7568922305764411 2.8842184754353837
0.7593984962406015 2.8857304117327645
0.7619047619047619 2.8872342637738013
0.7644110275689223 2.888730103382688
0.7669172932330827 2.890205046955208
0.7694235588972431 2.891685050809455
0.7719298245614035 2.8931572330905118
0.7744360902255639 2.8946216744834663
0.7769423558897243 2.896078457077848
0.7794486215538847 2.897527664089147
0.7819548872180451 2.8989693794910933
0.7844611528822055 2.900391498663283
0.7869674185463659 2.9018181999073023
0.7894736842105263 2.9032376530788366
0.7919799498746867 2.9046499464830053
0.7944862155388471 2.9060432031122776
0.7969924812030075 2.9074410465361966
0.7994987468671679 2.9088319949485193
0.8020050125313283 2.910204285542291
0.8045112781954887 2.9115812501193896
0.8070175438596491 2.912940050801973
0.8095238095238095 2.9143033500273074
0.8120300751879699 2.9156488071158444
0.8145363408521303 2.9169879470445284
0.8170426065162907 2.9183310906384645
0.8195488721804511 2.9196571344905387
0.8220551378446115 2.9209769216741206
0.8245614035087719 2.9222904668861815
0.8270676691729323 2.923607759395572
0.8295739348370927 2.9249086819173895
0.8320802005012531 2.9262035122175956
0.8345864661654135 2.9274922962268493
0.8370927318295739 2.928775087219127
0.8395989974937343 2.930051945011282
0.8421052631578947 2.9313135501715437
0.8446115288220551 2.93257871077059
0.8471177944862155 2.933838126913084
0.849624060150376 2.9350829285915623
0.8521303258145363 2.9363309728845426
0.8546365914786967 2.9375648354910124
0.8571428571428571 2.938801782153152
0.8596491228070176 2.940024843094201
0.8621553884711779 2.9412426986985447
0.8646616541353384 2.9424553678738032
0.8671679197994987 2.9436628835901226
0.8696741854636592 2.9448652910779094
0.8721804511278195 2.946062644611943
0.87468671679198 2.9472476182780407
0.8771929824561403 2.948435072226661
0.8796992481203008 2.9496105640225903
0.8822055137844611 2.950781463693088
0.8847117794486216 2.951947776042907
0.8872180451127819 2.9531095231418085
0.8897243107769424 2.95426673889425
0.8922305764411027 2.9554194599604013
0.8947368421052632 2.9565617078997675
0.8972431077694235 2.957699835810173
0.899749373433584 2.9588338353223698
0.9022556390977443 2.9599637042568108
0.9047619047619048 2.9610894307220614
0.9072681704260651 2.9622109689705924
0.9097744360902256 2.963323490771905
0.9122807017543859 2.9644365619598587
0.9147869674185464 2.965536729546045
0.9172932330827067 2.9666332534667177
0.9197994987468672 2.9677223431829254
0.9223057644110275 2.9688303217312164
0.924812030075188 2.9699123977798183
0.9273182957393483 2.9709578899293607
0.9298245614035088 2.9719623582811043
0.9323308270676691 2.972931907665073
0.9348370927318296 2.9738856029201566
0.9373433583959899 2.974854369783082
0.9398496240601504 2.9758753493986307
0.9423558897243107 2.9769818678547355
0.9448621553884712 2.978190776513251
0.9473684210526315 2.979490497946136
0.949874686716792 2.9808341111359695
0.9523809523809523 2.982141663756463
0.9548872180451128 2.9833142464901723
0.9573934837092731 2.9842592441317537
0.9598997493734336 2.984922157310817
0.9624060150375939 2.9853165424066987
0.9649122807017544 2.985541332561111
0.9674185463659147 2.985775422491194
0.9699248120300752 2.986243786146412
0.9724310776942355 2.9871575133618125
0.974937343358396 2.988640732056474
0.9774436090225563 2.9906676699339307
0.9799498746867168 2.993038700605128
0.9824561403508771 2.9954193677681653
0.9849624060150376 2.997445864465735
0.9874686716791979 2.998864601751325
0.9899749373433584 2.9996364448364634
0.9924812030075187 2.9999306462864217
0.9949874686716792 2.999994851910793
0.9974937343358395 2.999999961804658
1.0 3.0


==> datafiles/chris/n=8,d=7,literal_rate.csv <==
0 0
0.002506265664160401 0.007389162560153001
0.005012531328320802 0.014527845008744045
0.007518796992481203 0.02142857133578513
0.010025062656641603 0.02810304452234016
0.012531328320802004 0.03456221313015323
0.015037593984962405 0.04081632631811954
0.017543859649122806 0.04687499945305039
0.020050125313283207 0.05274725155010107
0.022556390977443608 0.058441556132953085
0.02506265664160401 0.06396588084945573
0.02756892230576441 0.06932772471996348
0.03007518796992481 0.07453415216803047
0.03258145363408521 0.07959182415472416
0.03508771929824561 0.08450702670011624
0.03759398496240601 0.0892856970426753
0.040100250626566414 0.09393344765869022
0.042606516290726815 0.09845559187134106
0.045112781954887216 0.10285713265712572
0.047619047619047616 0.1071428419503133
0.05012531328320802 0.11131723232484227
0.05263157894736842 0.1153845849433697
0.05513784461152882 0.11934896423549704
0.05764411027568922 0.12321423148451993
0.06015037593984962 0.12698405741733781
0.06265664160401002 0.13066193388258787
0.06516290726817042 0.13425118469351413
0.06766917293233082 0.1377549757044283
0.07017543859649122 0.14117632418277543
0.07268170426065163 0.14451810753271038
0.07518796992481203 0.1477830714206297
0.07769423558897243 0.15097383734822897
0.08020050125313283 0.15409303309985312
0.08270676691729323 0.1571427720993949
0.08521303258145363 0.16012547913989514
0.08771929824561403 0.16304333950640731
0.09022556390977443 0.16589844456156566
0.09273182957393483 0.16869279678363266
0.09523809523809523 0.17142831449315724
0.09774436090225563 0.17410683629081578
0.10025062656641603 0.17673012522696216
0.10275689223057644 0.1792998727215447
0.10526315789473684 0.18181770225135113
0.10776942355889724 0.18428563332898035
0.11027568922305764 0.1867042771054038
0.11278195488721804 0.1890754900910664
0.11528822055137844 0.19140065286534022
0.11779448621553884 0.1936810929000707
0.12030075187969924 0.19591808711669884
0.12280701754385964 0.19811286430445835
0.12531328320802004 0.20026660740893254
0.12781954887218044 0.20238045569944813
0.13032581453634084 0.20445550682304528
0.13283208020050125 0.20649281875206796
0.13533834586466165 0.20849414084906306
0.13784461152882205 0.21045908646665482
0.14035087719298245 0.21238924661893951
0.14285714285714285 0.21428553551912044
0.14536340852130325 0.21614883551943914
0.14786967418546365 0.21797999850451935
0.15037593984962405 0.21977984721847374
0.15288220551378445 0.22154917653003314
0.15538847117794485 0.22328875463958384
0.15789473684210525 0.22499932423166355
0.16040100250626566 0.22668160357612926
0.16290726817042606 0.22833628758090185
0.16541353383458646 0.2299640487988987
0.16791979949874686 0.23156672883500964
0.17042606516290726 0.23314271764482355
0.17293233082706766 0.234693679001839
0.17543859649122806 0.23622020245874517
0.17794486215538846 0.23772285907829913
0.18045112781954886 0.23920220217571098
0.18295739348370926 0.24065876803240835
0.18546365914786966 0.24209307658296558
0.18796992481203006 0.2435056320767961
0.19047619047619047 0.24489692371602195
0.19298245614035087 0.24626742627075987
0.19548872180451127 0.24761760067288746
0.19799498746867167 0.24894951288172368
0.20050125313283207 0.25026055683433474
0.20300751879699247 0.2515525842046138
0.20551378446115287 0.252826003278874
0.20802005012531327 0.2540812105992215
0.21052631578947367 0.25531859141057905
0.21303258145363407 0.25653852009498374
0.21553884711779447 0.257741360594018
0.21804511278195488 0.25892746682008616
0.22055137844611528 0.26009718305712864
0.22305764411027568 0.26125084435122997
0.22556390977443608 0.26239070348438487
0.22807017543859648 0.2635134723800089
0.23057644110275688 0.2646211507931482
0.23308270676691728 0.26571403785978936
0.23558897243107768 0.2667924246887883
0.23809523809523808 0.2678565946602362
0.24060150375939848 0.26890682371890423
0.24310776942355888 0.26994338066322937
0.24561403508771928 0.27096652743018995
0.24812030075187969 0.27197651937629347
0.2506265664160401 0.2729736055547821
0.2531328320802005 0.27396036553931696
0.2556390977443609 0.27493266905603
0.2581453634085213 0.27589279311496334
0.2606516290726817 0.2768409613292099
0.2631578947368421 0.27777739168503135
0.2656641604010025 0.27870229675798536
0.2681704260651629 0.2796158839288538
0.2706766917293233 0.280518355599546
0.2731829573934837 0.2814099094090614
0.2756892230576441 0.28229073844945685
0.2781954887218045 0.2831636184546976
0.2807017543859649 0.2840239167508888
0.2832080200501253 0.2848740628759172
0.2857142857142857 0.2857142309148217
0.2882205513784461 0.28654459078391903
0.2907268170426065 0.2873653084028632
0.2932330827067669 0.288176545869465
0.2957393483709273 0.2889784616373161
0.2982456140350877 0.28977121069612083
0.3007518796992481 0.29055755682504236
0.3032581453634085 0.2913328190527675
0.3057644110275689 0.2920993842240692
0.3082706766917293 0.2928573925708535
0.3107769423558897 0.2936069810690941
0.3132832080200501 0.29434828358544496
0.3157894736842105 0.29508143102882
0.3182957393483709 0.29580655150691304
0.3208020050125313 0.296526136879411
0.3233082706766917 0.29723598935132073
0.3258145363408521 0.2979382135476911
0.3283208020050125 0.2986329258339515
0.3308270676691729 0.29932023988848494
0.3333333333333333 0.30000026683186126
0.3358395989974937 0.300674593265865
0.3383458646616541 0.3013407346014271
0.3408521303258145 0.30199994426590043
0.3433583959899749 0.3026523239538279
0.3458646616541353 0.3032979729036975
0.3483709273182957 0.3039369880028676
0.3508771929824561 0.30456946390075024
0.3533834586466165 0.3051965859586872
0.3558897243107769 0.30581661332614113
0.3583959899749373 0.3064304131055732
0.3609022556390977 0.3070380722826801
0.3634085213032581 0.30763967566752787
0.3659147869674185 0.30823530598816395
0.3684210526315789 0.3088255570833859
0.37092731829573933 0.30940979338241054
0.37343358395989973 0.3099883357305349
0.37593984962406013 0.3105612605804105
0.37844611528822053 0.31112864235527765
0.38095238095238093 0.31169055352672836
0.38345864661654133 0.3122470647034874
0.38596491228070173 0.3127985953879272
0.38847117794486213 0.31334483332928964
0.39097744360902253 0.313885918636703
0.39348370927318294 0.3144219166702827
0.39598997493734334 0.31495289094435513
0.39849624060150374 0.3154789032056285
0.40100250626566414 0.31600001053031623
0.40350877192982454 0.31651657774168457
0.40601503759398494 0.3170284063490963
0.40852130325814534 0.31753555367728364
0.41102756892230574 0.3180380752879276
0.41353383458646614 0.31853602505174927
0.41604010025062654 0.3190291977720778
0.41854636591478694 0.31951845025629527
0.42105263157894735 0.32000333349369786
0.42355889724310775 0.3204838975554377
0.42606516290726815 0.32096019081212696
0.42857142857142855 0.32143226000517094
0.43107769423558895 0.32189972574551673
0.43358395989974935 0.322363776592397
0.43609022556390975 0.32282378791553146
0.43859649122807015 0.32327980310490484
0.44110275689223055 0.32373186389790776
0.44360902255639095 0.32417924386708213
0.44611528822055135 0.3246237763389135
0.44862155388471175 0.3250645246063935
0.45112781954887216 0.32550152745094924
0.45363408521303256 0.3259348219750276
0.45614035087719296 0.3263634227277139
0.45864661654135336 0.3267896447234045
0.46115288220551376 0.32721231570963116
0.46365914786967416 0.32763147010511684
0.46616541353383456 0.32804714061736384
0.46867167919799496 0.328458151167509
0.47117794486215536 0.3288671744498207
0.47368421052631576 0.3292728596270366
0.47619047619047616 0.3296752368879366
0.47869674185463656 0.3300743346715868
0.48120300751879697 0.3304688438805024
0.48370927318295737 0.3308616926204633
0.48621553884711777 0.3312513973107237
0.48872180451127817 0.3316379839384864
0.49122807017543857 0.3320198795767842
0.49373433583959897 0.3324004889307102
0.49624060150375937 0.33277810685701237
0.49874686716791977 0.33315275697106417
0.5012531328320802 0.3335244609910955
0.5037593984962406 0.33389160416416885
0.506265664160401 0.33425768830669766
0.5087719298245614 0.33462094441787316
0.5112781954887218 0.3349813917401042
0.5137844611528822 0.335337245284854
0.5162907268170426 0.33569231760853596
0.518796992481203 0.3360446917921145
0.5213032581453634 0.3363923370789351
0.5238095238095238 0.33673948405475335
0.5263157894736842 0.3370840370988467
0.5288220551378446 0.3374260124330743
0.531328320802005 0.33776329043034403
0.5338345864661654 0.33810026856587283
0.5363408521303258 0.33843476677663736
0.5388471177944862 0.33876679849447666
0.5413533834586466 0.33909417748873394
0.543859649122807 0.3394214330391607
0.5463659147869674 0.3397463137762648
0.5488721804511278 0.3400665119532059
0.5513784461152882 0.3403867531123089
0.5538847117794486 0.3407047059571476
0.556390977443609 0.34102038007885244
0.5588972431077694 0.34133143062877
0.5614035087719298 0.34164267252065317
0.5639097744360902 0.34195171647294753
0.5664160401002506 0.34225613532325483
0.568922305764411 0.3425608768060978
0.5714285714285714 0.34286349643754704
0.5739348370927319 0.34316150658241296
0.5764411027568922 0.3434599516230916
0.5789473684210527 0.343756346389739
0.581453634085213 0.3440481563338312
0.5839598997493735 0.3443405021814675
0.5864661654135338 0.34463086492328465
0.5889724310776943 0.344916671395192
0.5914786967418546 0.34520310844537366
0.5939849624060151 0.3454850406392842
0.5964912280701754 0.3457676153668636
0.5989974937343359 0.34604832698606897
0.6015037593984962 0.3463245607766611
0.6040100250626567 0.34660153011050415
0.606516290726817 0.346876692368771
0.6090225563909775 0.34714739981778026
0.6115288220551378 0.34741893681494623
0.6140350877192983 0.34768609095680575
0.6165413533834586 0.34795406672609086
0.6190476190476191 0.3482203366093264
0.6215538847117794 0.34848223004309387
0.6240601503759399 0.3487450512150511
0.6265664160401002 0.3490035675380787
0.6290726817042607 0.34926300377044034
0.631578947368421 0.3495182142066052
0.6340852130325815 0.3497743299134477
0.6365914786967418 0.35002887199338734
0.6390977443609023 0.35027916019664973
0.6416040100250626 0.3505304870814171
0.6441102756892231 0.3507776209891995
0.6466165413533834 0.3510257952601655
0.6491228070175439 0.35126983517253185
0.6516290726817042 0.35151491923194095
0.6541353383458647 0.3517559226737162
0.656641604010025 0.35199797849659725
0.6591478696741855 0.3522360008703984
0.6616541353383458 0.35247508978232006
0.6641604010025063 0.3527101848917124
0.6666666666666666 0.3529463673555609
0.6691729323308271 0.35317858783052397
0.6716791979949874 0.3534094720371466
0.6741854636591479 0.35364132087396954
0.6766917293233082 0.3538694016713511
0.6791979949874687 0.3540961869356483
0.681704260651629 0.35432382094399634
0.6842105263157895 0.3545478701841328
0.6867167919799498 0.3547706561552117
0.6892230576441103 0.35499419999670095
0.6917293233082706 0.35521431579953555
0.6942355889724311 0.35543528210909653
0.6967418546365914 0.3556527772014013
0.6992481203007519 0.3558690528389259
0.7017543859649122 0.3560841182975563
0.7042606516290727 0.3562998652982622
0.706766917293233 0.3565123922519819
0.7092731829573935 0.356723733569307
0.7117794486215538 0.3569357744152748
0.7142857142857143 0.3571446442001782
0.7167919799498746 0.35735235282599453
0.7192982456140351 0.3575589073152858
0.7218045112781954 0.35776611920011514
0.7243107769423559 0.35797028821890686
0.7268170426065163 0.35817332816314273
0.7293233082706767 0.3583752459552202
0.731829573934837 0.3585778525154743
0.7343358395989975 0.3587774739815307
0.7368421052631579 0.35897599968641347
0.7393483709273183 0.3591734369500196
0.7418546365914787 0.3593697931345311
0.7443609022556391 0.3595650757051434
0.7468671679197995 0.35975929227553294
0.7493734335839599 0.3599524506413946
0.7518796992481203 0.3601445588046954
0.7543859649122807 0.3603372980851607
0.7568922305764411 0.36052730942942296
0.7593984962406015 0.36071630146659556
0.7619047619047619 0.36090428297172517
0.7644110275689223 0.361091262922836
0.7669172932330827 0.361275630869401
0.7694235588972431 0.3614606313511819
0.7719298245614035 0.36164465413631397
0.7744360902255639 0.3618277093104333
0.7769423558897243 0.362009807134731
0.7794486215538847 0.36219095801114337
0.7819548872180451 0.36237117243638667
0.7844611528822055 0.3625489373329104
0.7869674185463659 0.3627272749884128
0.7894736842105263 0.3629047066348546
0.7919799498746867 0.36308124331037567
0.7944862155388471 0.3632554003890347
0.7969924812030075 0.3634301308170246
0.7994987468671679 0.3636039993685649
0.8020050125313283 0.36377553569278637
0.8045112781954887 0.3639476562649237
0.8070175438596491 0.36411750635024664
0.8095238095238095 0.36428791875341343
0.8120300751879699 0.36445610088948055
0.8145363408521303 0.36462349338056604
0.8170426065162907 0.36479138632980807
0.8195488721804511 0.36495714181131733
0.8220551378446115 0.3651221152092651
0.8245614035087719 0.3652863083607727
0.8270676691729323 0.3654509699244465
0.8295739348370927 0.3656135852396737
0.8320802005012531 0.36577543902719944
0.8345864661654135 0.36593653702835616
0.8370927318295739 0.36609688590239087
0.8395989974937343 0.36625649312641023
0.8421052631578947 0.36641419377144296
0.8446115288220551 0.36657233884632373
0.8471177944862155 0.3667297658641355
0.849624060150376 0.3668853660739453
0.8521303258145363 0.3670413716105678
0.8546365914786967 0.36719560443637655
0.8571428571428571 0.367350222769144
0.8596491228070176 0.3675031053867751
0.8621553884711779 0.3676553373373181
0.8646616541353384 0.3678069209842254
0.8671679197994987 0.36795786044876533
0.8696741854636592 0.3681081613847387
0.8721804511278195 0.36825783057649286
0.87468671679198 0.3684059522847551
0.8771929824561403 0.3685543840283326
0.8796992481203008 0.3687013205028238
0.8822055137844611 0.368847682961636
0.8847117794486216 0.36899347200536337
0.8872180451127819 0.36913869039272607
0.8897243107769424 0.36928334236178123
0.8922305764411027 0.36942743249505017
0.8947368421052632 0.36957021348747093
0.8972431077694235 0.3697124794762716
0.899749373433584 0.3698542294152962
0.9022556390977443 0.36999546303210135
0.9047619047619048 0.3701361788402577
0.9072681704260651 0.37027637112132405
0.9097744360902256 0.3704154363464881
0.9122807017543859 0.37055457024498234
0.9147869674185464 0.37069209119325564
0.9172932330827067 0.3708291566833397
0.9197994987468672 0.3709652928978657
0.9223057644110275 0.37110379021640205
0.924812030075188 0.3712390497224773
0.9273182957393483 0.3713697362411701
0.9298245614035088 0.37149529478513804
0.9323308270676691 0.3716164884581341
0.9348370927318296 0.3717357003650196
0.9373433583959899 0.37185679622288526
0.9398496240601504 0.37198441867482884
0.9423558897243107 0.37212273348184194
0.9448621553884712 0.3722738470641564
0.9473684210526315 0.372436312243267
0.949874686716792 0.3726042638919962
0.9523809523809523 0.3727677079695579
0.9548872180451128 0.37291428081127154
0.9573934837092731 0.3730324055164692
0.9598997493734336 0.3731152696638521
0.9624060150375939 0.37316456780083734
0.9649122807017544 0.3731926665701389
0.9674185463659147 0.37322192781139923
0.9699248120300752 0.3732804732683015
0.9724310776942355 0.37339468917022656
0.974937343358396 0.37358009150705923
0.9774436090225563 0.37383345874174134
0.9799498746867168 0.374129837575641
0.9824561403508771 0.37442742097102066
0.9849624060150376 0.37468073305821686
0.9874686716791979 0.3748580752189156
0.9899749373433584 0.3749545556045579
0.9924812030075187 0.3749913307858027
0.9949874686716792 0.37499935648884913
0.9974937343358395 0.37499999522558225
1 0.375


==> datafiles/chris/nvary_d=0.csv <==
0 0
1.2832080200501252 0
2.245614035087719 0.21565370148397997
3.208020050125313 0.10572683430865933
4.170426065162907 0.15375869764618239
5.132832080200501 0.1130999346329208
6.095238095238095 0.08987316290440354
7.057644110275689 0.07563769830019315
8.020050125313283 0.09936706446641766
9.303258145363408 0.08657048302721432
10.265664160401002 0.07447140153914421
11.228070175438596 0.06820302480699597
12.19047619047619 0.061254822126669835
13.152882205513784 0.057390146934662614
14.115288220551378 0.0515446315544818
15.077694235588972 0.04880856534015328
16.040100250626566 0.061503333187907495
17.00250626566416 0.0577038851836504
18.285714285714285 0.05229467414572864
19.24812030075188 0.05181097673004378
20.210526315789473 0.04679836999100194
21.172932330827066 0.04527214548820124
22.13533834586466 0.04285688491452839
23.097744360902254 0.03907409400081492
24.06015037593985 0.039665484792763
25.022556390977442 0.037055700414031674
26.305764411027567 0.03470411925628602
27.26817042606516 0.03377374923080386
28.230576441102755 0.03364783421633424
29.19298245614035 0.03232577008214178
30.155388471177943 0.03041189608319016
31.117794486215537 0.0292133057434827
32.08020050125313 0.03426257240052282
33.042606516290725 0.03201903988642106
34.00501253132832 0.031610477426162256
35.288220551378444 0.03032661098696158
36.25062656641604 0.026825196724197642
37.21303258145363 0.028079932744739456
38.175438596491226 0.02518828647273055
39.13784461152882 0.026049168130826146
40.100250626566414 0.025762029911225497
41.06265664160401 0.023852766930500407
42.0250626566416 0.024150997587703654
43.30827067669173 0.023230341559025234
44.27067669172932 0.02111913564140604
45.233082706766915 0.021338211441183284
46.19548872180451 0.020996129575231552
47.1578947368421 0.02126817913718259
48.1203007518797 0.01947520164236211
49.08270676691729 0.01978291410760545
50.045112781954884 0.018796066931324223
51.00751879699248 0.018898721969924558
52.290726817042604 0.017871674969814864
53.2531328320802 0.01709426314918221
54.21553884711779 0.016911826505198485
55.177944862155385 0.017376424628330604
56.14035087719298 0.016032413652449604
57.10275689223057 0.015469395790912449
58.06516290726817 0.015847471455431163
59.02756892230576 0.016381022498703206
60.310776942355886 0.014682815300971238
61.27318295739348 0.01464025035035756
62.235588972431074 0.014837656487986765
63.19799498746867 0.014485251112046833
64.16040100250626 0.011637135059968572
65.12280701754386 0.011841708844794569
66.08521303258145 0.01221159918141126
67.04761904761905 0.011692608378248742
68.01002506265664 0.010708592199407167
69.29323308270676 0.010749268923321368
70.25563909774436 0.009981680444817268
71.21804511278195 0.011251558531776179
72.18045112781955 0.011003193392812496
73.14285714285714 0.010915706296739623
74.10526315789474 0.010579694089447773
75.06766917293233 0.010486950961756406
76.03007518796993 0.009921426573088135
77.31328320802005 0.009507299671836191
78.27568922305764 0.00856943573180172
79.23809523809524 0.009770821639541903
80.20050125313283 0.00857791362748151
81.16290726817043 0.009043820188152548
82.12531328320802 0.008534407171897688
83.08771929824562 0.008235274929189063
84.0501253132832 0.00890506744245897
85.0125313283208 0.008922565512092103
86.29573934837093 0.008273247875182738
87.25814536340852 0.00847963908214835
88.22055137844612 0.007267458829123996
89.1829573934837 0.007773644489454271
90.1453634085213 0.00744810813657583
91.10776942355889 0.007652651755693268
92.0701754385965 0.007001160687535674
93.03258145363408 0.007877680551957783
94.3157894736842 0.007742099401366388
95.2781954887218 0.006517144556527915
96.2406015037594 0.007146073515003959
97.203007518797 0.007663429968883341
98.16541353383458 0.007047949503596562
99.12781954887218 0.007410884319269527
100.09022556390977 0.007041385677031202
101.05263157894737 0.007352347806520833
102.01503759398496 0.006003256256202117
103.29824561403508 0.005950130668804633
104.26065162907268 0.005874733164536337
105.22305764411027 0.005957648180993518
106.18546365914787 0.005325383245711092
107.14786967418546 0.005503985289926781
108.11027568922306 0.0056114671475576755
109.07268170426065 0.005933708584183913
110.03508771929825 0.00625517517553104
111.31829573934837 0.005844480858828015
112.28070175438596 0.0061473050588402665
113.24310776942356 0.004944028271089923
114.20551378446115 0.0054165365931813396
116.13032581453633 0.00463573134731387
117.09273182957394 0.004962803526866823
118.05513784461152 0.005306690301978307
119.01754385964912 0.004825282978766216
120.30075187969925 0.0049728752124036015
121.26315789473684 0.005103227324401338
122.22556390977444 0.004805349046190191
123.18796992481202 0.004904930904127003
124.15037593984962 0.00421021489402607
125.11278195488721 0.00500804461450352
126.07518796992481 0.004845178581332884
127.0375939849624 0.004314506740642065
128 0.0030767825305627753


==> datafiles/chris/nvary_d=1.csv <==
0 0
1.2832080200501252 0
2.245614035087719 0.21697709176594343
3.208020050125313 0.10444377218312786
4.170426065162907 0.15518497110778107
5.132832080200501 0.1128332383656931
6.095238095238095 0.08841959168498545
7.057644110275689 0.07546252688326764
8.020050125313283 0.09979249504137828
9.303258145363408 0.08669780643256665
10.265664160401002 0.07520160020353438
11.228070175438596 0.06747637716314164
12.19047619047619 0.06160264448415481
13.152882205513784 0.056185123286288614
14.115288220551378 0.05191640748947016
15.077694235588972 0.049443445399642856
16.040100250626566 0.06031715120251761
17.00250626566416 0.05655302423262025
18.285714285714285 0.05317515220080355
19.24812030075188 0.04988849728473457
20.210526315789473 0.04560316494378631
21.172932330827066 0.04424590481581625
22.13533834586466 0.04331236655037411
23.097744360902254 0.04062447459656028
24.06015037593985 0.038384070144620974
25.022556390977442 0.03697793913376328
26.305764411027567 0.035343325217899284
27.26817042606516 0.03449766345553511
28.230576441102755 0.03355709387160785
29.19298245614035 0.031140041487204662
30.155388471177943 0.031132650819162593
31.117794486215537 0.02924676725230028
32.08020050125313 0.03186112218455726
33.042606516290725 0.032177447537017595
34.00501253132832 0.031814469869015406
35.288220551378444 0.02726944938819303
36.25062656641604 0.02907763906525142
37.21303258145363 0.02800899666633338
38.175438596491226 0.027960833083946684
39.13784461152882 0.0261173065889662
40.100250626566414 0.02622722517827421
41.06265664160401 0.023722650934688148
42.0250626566416 0.02486079621455138
43.30827067669173 0.022900247988442222
44.27067669172932 0.022461212530921433
45.233082706766915 0.02100523149440218
46.19548872180451 0.021105646818478548
47.1578947368421 0.020736055542226375
48.1203007518797 0.019920587687183328
49.08270676691729 0.02059646979645581
50.045112781954884 0.018981608913720856
51.00751879699248 0.018736918730197335
52.290726817042604 0.018591841733055878
53.2531328320802 0.017916863299308035
54.21553884711779 0.018203536696619588
55.177944862155385 0.01702145584073644
56.14035087719298 0.016785223617892628
57.10275689223057 0.016921601369570015
58.06516290726817 0.016623970504377406
59.02756892230576 0.015727100931849737
60.310776942355886 0.016725673105541114
61.27318295739348 0.01504481409480723
62.235588972431074 0.014621355519545224
63.19799498746867 0.014720835735161496
64.16040100250626 0.013396252340195834
65.12280701754386 0.012473731195915496
66.08521303258145 0.013163094577451696
67.04761904761905 0.01155065989249739
68.01002506265664 0.01138922164111342
69.29323308270676 0.011414803840675237
70.25563909774436 0.011252148718539572
71.21804511278195 0.010415892007163323
72.18045112781955 0.01100765186773337
73.14285714285714 0.009910372090535123
74.10526315789474 0.011193303393188542
75.06766917293233 0.01069657067083276
76.03007518796993 0.010613554256945648
77.31328320802005 0.009498952952580863
78.27568922305764 0.008941279106112726
79.23809523809524 0.009446992788418434
80.20050125313283 0.009647923046506671
81.16290726817043 0.008316252938717197
82.12531328320802 0.009082628638967402
83.08771929824562 0.00888115631411853
84.0501253132832 0.009114343383198756
85.0125313283208 0.008501000241761376
86.29573934837093 0.00814436301308118
87.25814536340852 0.008279787161382866
88.22055137844612 0.007686518131503482
89.1829573934837 0.008471638732494671
90.1453634085213 0.007242851947583701
91.10776942355889 0.008251511548576168
92.0701754385965 0.007552724329576002
93.03258145363408 0.007104127456654629
94.3157894736842 0.00725448883964286
95.2781954887218 0.007829812225101858
96.2406015037594 0.0073524356392109394
97.203007518797 0.007542350148343978
98.16541353383458 0.006933084801313008
99.12781954887218 0.006715428887193494
100.09022556390977 0.006990028560582306
101.05263157894737 0.006757372504112697
102.01503759398496 0.006217494449648706
103.29824561403508 0.006914475361332824
104.26065162907268 0.006439356858671037
105.22305764411027 0.007113629402331097
106.18546365914787 0.006890824195320368
107.14786967418546 0.00600725473433224
108.11027568922306 0.0063601949948329595
109.07268170426065 0.006191638756611901
110.03508771929825 0.005524339372384995
111.31829573934837 0.005549849011062065
112.28070175438596 0.005826564621653884
113.24310776942356 0.0059285502972040195
114.20551378446115 0.005299586117647729
115.16791979949875 0.005706633920217802
116.13032581453633 0.005587420408915776
117.09273182957394 0.005862434869158591
118.05513784461152 0.004514560986999679
119.01754385964912 0.004858199285992418
120.30075187969925 0.004784420757812713
121.26315789473684 0.004974994765829904
122.22556390977444 0.005148404700876809
124.15037593984962 0.005504696499681758
125.11278195488721 0.005062444580466523
126.07518796992481 0.005058679228762912
127.0375939849624 0.004413322831500295
128 0.003301770075381447


==> datafiles/chris/nvary_d=16.csv <==
0 0
1.2832080200501252 0
2.245614035087719 0.21666873238456624
3.208020050125313 0.10607876590904605
4.170426065162907 0.15512298667516206
5.132832080200501 0.11153305339913319
6.095238095238095 0.08740248361711825
7.057644110275689 0.07641859766317732
8.020050125313283 0.1324052893374829
9.303258145363408 0.11217691243612143
10.265664160401002 0.09541387060541688
11.228070175438596 0.08284493972703122
12.19047619047619 0.07626042231819583
13.152882205513784 0.0669069955579029
14.115288220551378 0.05981220530617717
15.077694235588972 0.05566660683786984
16.040100250626566 0.08010235528118911
17.00250626566416 0.07424168122444309
18.285714285714285 0.06735077616863139
19.24812030075188 0.0640907106505862
20.210526315789473 0.05903551961671301
21.172932330827066 0.056346402313866874
22.13533834586466 0.05065925841077619
23.097744360902254 0.049114380451635443
24.06015037593985 0.05003378630980135
25.022556390977442 0.04895205982023832
26.305764411027567 0.045673310176892766
27.26817042606516 0.04301803374503997
28.230576441102755 0.042865516975595146
29.19298245614035 0.03887029574983088
30.155388471177943 0.03625327666660982
31.117794486215537 0.037274336729183725
32.08020050125313 0.040207431399982396
33.042606516290725 0.03832726635904561
34.00501253132832 0.041191095288568035
35.288220551378444 0.03824761700745909
36.25062656641604 0.03369913401103938
37.21303258145363 0.03109403935408813
38.175438596491226 0.033780879235160474
39.13784461152882 0.030462228455460674
40.100250626566414 0.031021410241940172
41.06265664160401 0.030695616509616372
42.0250626566416 0.028538418339438845
43.30827067669173 0.02742508475763586
44.27067669172932 0.026153045103085245
45.233082706766915 0.027771210024396475
46.19548872180451 0.022052859739438175
47.1578947368421 0.02357354978720654
48.1203007518797 0.023839445023980735
49.08270676691729 0.026891357050697434
50.045112781954884 0.023205954302590915
51.00751879699248 0.023259589574334678
52.290726817042604 0.020923877156643133
53.2531328320802 0.02268130779374328
54.21553884711779 0.021493417459478897
55.177944862155385 0.020432193878656742
56.14035087719298 0.020047100790532835
57.10275689223057 0.02033319816442285
58.06516290726817 0.019642625662871553
59.02756892230576 0.01952852012418779
60.310776942355886 0.017114050585983
61.27318295739348 0.017854315894158986
62.235588972431074 0.017281415670612064
63.19799498746867 0.016765632746351268
64.16040100250626 0.013425640039463392
65.12280701754386 0.013408489929997018
66.08521303258145 0.013776885964931814
67.04761904761905 0.013234847638093182
68.01002506265664 0.012374015631593134
69.29323308270676 0.013229547663442427
70.25563909774436 0.013081395710520447
71.21804511278195 0.012722010426344701
72.18045112781955 0.01228063994850055
73.14285714285714 0.012656857105873645
74.10526315789474 0.0112940680251157
75.06766917293233 0.011064216079868686
76.03007518796993 0.010837472673374387
77.31328320802005 0.010507175416352387
78.27568922305764 0.011579391794447431
79.23809523809524 0.010684736789302119
80.20050125313283 0.010752584390379806
81.16290726817043 0.009518761761595515
82.12531328320802 0.01108542917016279
83.08771929824562 0.009886239700311938
84.0501253132832 0.010036809077401477
85.0125313283208 0.008645622085096658
86.29573934837093 0.008915543108453109
87.25814536340852 0.007828383063698992
88.22055137844612 0.009341153135105397
89.1829573934837 0.00927732702432399
90.1453634085213 0.007975275149265536
91.10776942355889 0.00933565165981915
92.0701754385965 0.007984287622686177
93.03258145363408 0.008399393977771423
94.3157894736842 0.00826672837535159
95.2781954887218 0.007830029376185243
96.2406015037594 0.008342576907848872
97.203007518797 0.008158425121952936
98.16541353383458 0.007969338077611814
99.12781954887218 0.008099187517172087
100.09022556390977 0.00744260100899259
101.05263157894737 0.007918162414165484
102.01503759398496 0.006868801645650745
103.29824561403508 0.006387260576520389
104.26065162907268 0.007846211974718877
105.22305764411027 0.00677377165316319
106.18546365914787 0.0063666370939287524
107.14786967418546 0.006873599513190599
108.11027568922306 0.0065490314127776995
109.07268170426065 0.006348654457229361
110.03508771929825 0.005286058074542933
111.31829573934837 0.0062862748648752
112.28070175438596 0.00577474980449968
113.24310776942356 0.005053546193331172
114.20551378446115 0.0060501252822834075
115.16791979949875 0.005518433480271812
116.13032581453633 0.005989064382485375
117.09273182957394 0.005322844283310615
118.05513784461152 0.0051399862107231725
119.01754385964912 0.006159212870778136
120.30075187969925 0.0054751053202621225
121.26315789473684 0.005133575513742887
122.22556390977444 0.005100603901929813
123.18796992481202 0.005309539824556745
124.15037593984962 0.0053540949759639115
125.11278195488721 0.004770351260500454
126.07518796992481 0.005105134458284589
127.0375939849624 0.005092258540803079
128 0.003992098302859654


==> datafiles/chris/nvary_d=4.csv <==
0 0
1.2832080200501252 0
2.245614035087719 0.2171965413742602
3.208020050125313 0.1070859331751397
4.170426065162907 0.15693582761195427
5.132832080200501 0.11244773328270764
6.095238095238095 0.09228419204314123
7.057644110275689 0.07301898701937037
8.020050125313283 0.09660015925031662
9.303258145363408 0.0825087084295545
10.265664160401002 0.07653807914519414
11.228070175438596 0.06834785016985767
12.19047619047619 0.060034627576132246
13.152882205513784 0.05453197641817147
14.115288220551378 0.051047854290816
15.077694235588972 0.04924390465874484
16.040100250626566 0.062125108045108596
17.00250626566416 0.053196866374050834
18.285714285714285 0.0513009656225543
19.24812030075188 0.04645125817794717
20.210526315789473 0.04233535987595086
21.172932330827066 0.042997735429496836
22.13533834586466 0.04174446315381401
23.097744360902254 0.038544389486566244
24.06015037593985 0.03555773171947628
25.022556390977442 0.031880683115809334
26.305764411027567 0.033873730850894325
27.26817042606516 0.030314047503276993
28.230576441102755 0.02923423113890334
29.19298245614035 0.02746790361104727
30.155388471177943 0.02939370148089111
31.117794486215537 0.028287936256167098
32.08020050125313 0.026811157881508826
33.042606516290725 0.027841055011321652
34.00501253132832 0.02731127532319168
35.288220551378444 0.02452712227989806
36.25062656641604 0.023560266584359835
37.21303258145363 0.02152195503883069
38.175438596491226 0.021997254876092373
39.13784461152882 0.021489483534215967
40.100250626566414 0.021240174112407834
41.06265664160401 0.01879424434639066
42.0250626566416 0.017997462619069864
43.30827067669173 0.016215978538569292
44.27067669172932 0.017565647064649397
45.233082706766915 0.01697557691022777
46.19548872180451 0.018259159353570933
47.1578947368421 0.015238331384190685
48.1203007518797 0.015176194874991345
49.08270676691729 0.015436636827002519
50.045112781954884 0.015544845807783335
51.00751879699248 0.01544577336463245
52.290726817042604 0.015058150810059005
53.2531328320802 0.013634984679970825
54.21553884711779 0.013204547067114996
55.177944862155385 0.015051811198273899
56.14035087719298 0.013616205574390907
57.10275689223057 0.013875826321799832
58.06516290726817 0.009570542000978474
59.02756892230576 0.01271149386328644
60.310776942355886 0.010526583788908547
61.27318295739348 0.011000044520530406
62.235588972431074 0.011374872732829217
63.19799498746867 0.01123710179542324
64.16040100250626 0.008416724347854279
65.12280701754386 0.007668537339605302
66.08521303258145 0.007339545079885266
67.04761904761905 0.006805272068402795
68.01002506265664 0.007144880481521952
69.29323308270676 0.008098957085547082
70.25563909774436 0.006949285383058329
71.21804511278195 0.007553017038818154
72.18045112781955 0.0072360062589004
73.14285714285714 0.005741047937645102
74.10526315789474 0.007051582714085954
75.06766917293233 0.006599491274493144
76.03007518796993 0.006475270610113303
77.31328320802005 0.006602250830768454
78.27568922305764 0.005774695730799167
79.23809523809524 0.006624349844275771
80.20050125313283 0.0069010772206402555
81.16290726817043 0.00455400104043452
82.12531328320802 0.005155679726679759
83.08771929824562 0.004816906919076292
84.0501253132832 0.0046385293553925615
85.0125313283208 0.005126131984245254
87.25814536340852 0.005333583191599097
89.1829573934837 0.004655932562620624
90.1453634085213 0.003764709448502052
91.10776942355889 0.00486278131140225
92.0701754385965 0.005019130003534268
93.03258145363408 0.004055721247990612
94.3157894736842 0.0041560956990101
95.2781954887218 0.004582034627558799
96.2406015037594 0.004113864493094872
97.203007518797 0.004618060577422949
98.16541353383458 0.003942458219522474
99.12781954887218 0.003400148564298818
100.09022556390977 0.0047408324149665875
101.05263157894737 0.0038238723299937965
102.01503759398496 0.003656509386456148
104.26065162907268 0.0038205455530204145
105.22305764411027 0.003273384616908457
106.18546365914787 0.0034603980423733053
107.14786967418546 0.0036036865523316167
108.11027568922306 0.0033475729386929125
109.07268170426065 0.0033955078485602757
110.03508771929825 0.0029997159436916396
111.31829573934837 0.003376717731480922
112.28070175438596 0.0035115932235268836
113.24310776942356 0.003531088637259269
114.20551378446115 0.004091354568045267
115.16791979949875 0.0033223250521429134
116.13032581453633 0.0033317013868831248
120.30075187969925 0.0028488634899233216
121.26315789473684 0.002143312270584542
122.22556390977444 0.0021045967680259057
123.18796992481202 0.0032296199886324905
124.15037593984962 0.0026638501815735866
125.11278195488721 0.001993007657816373
126.07518796992481 0.0021665225607289357
127.0375939849624 0.0020101562900671317


==> datafiles/chris/nvary_d=42.csv <==
0 0
1.2832080200501252 0
2.245614035087719 0.2150538697785891
3.208020050125313 0.10615965495583969
4.170426065162907 0.25998252881507017
5.132832080200501 0.18214195128785737
6.095238095238095 0.13688392762192467
7.057644110275689 0.143483547821425
8.020050125313283 0.1722713829945031
9.303258145363408 0.14476553723943922
10.265664160401002 0.14718326840721824
11.228070175438596 0.12835410228066343
12.19047619047619 0.10842116029813557
13.152882205513784 0.11290726882635026
14.115288220551378 0.10111708523468803
15.077694235588972 0.08912971744670992
16.040100250626566 0.11971189404536214
17.00250626566416 0.10949547527964901
18.285714285714285 0.09825414000897555
19.24812030075188 0.09951366337621548
20.210526315789473 0.09315353435637036
21.172932330827066 0.08626352947330554
22.13533834586466 0.08782561676219564
23.097744360902254 0.07968231443292591
24.06015037593985 0.07797176366578372
25.022556390977442 0.07467727222243208
26.305764411027567 0.07058603362982578
27.26817042606516 0.06644429736355519
28.230576441102755 0.0675110872215521
29.19298245614035 0.06294006820030419
30.155388471177943 0.06120154399105922
31.117794486215537 0.06192072146534588
32.08020050125313 0.06870889684196727
33.042606516290725 0.06525087194271825
34.00501253132832 0.06349216938960234
35.288220551378444 0.06107270508128533
36.25062656641604 0.05713902770350918
37.21303258145363 0.05600880384170739
38.175438596491226 0.054758190665835996
39.13784461152882 0.05473088878202457
40.100250626566414 0.05311134737658493
41.06265664160401 0.05239136824095872
42.0250626566416 0.048526412626003206
43.30827067669173 0.049746589381617336
44.27067669172932 0.04811730437489241
45.233082706766915 0.04579800915145084
46.19548872180451 0.043946107578254755
47.1578947368421 0.042280235378367524
48.1203007518797 0.04207986654260325
49.08270676691729 0.0426429727950991
50.045112781954884 0.042334453347848605
51.00751879699248 0.03679757707701879
52.290726817042604 0.039364935713952685
53.2531328320802 0.03758304771003134
54.21553884711779 0.037610879117979314
55.177944862155385 0.03560925710036696
56.14035087719298 0.034866128427132825
57.10275689223057 0.03472646605393648
58.06516290726817 0.032920365470759605
59.02756892230576 0.03460062433980506
60.310776942355886 0.03234976479067059
61.27318295739348 0.03320196852590842
62.235588972431074 0.03183247650563544
63.19799498746867 0.031213419136018845
64.16040100250626 0.02741379165737231
65.12280701754386 0.02702570754220207
66.08521303258145 0.024194154056614736
67.04761904761905 0.023934485769946716
68.01002506265664 0.026249329418184184
69.29323308270676 0.023226233141959776
70.25563909774436 0.02382731371659242
71.21804511278195 0.023282628782938807
72.18045112781955 0.02367385916863584
73.14285714285714 0.022902692507747714
74.10526315789474 0.022606987762645504
75.06766917293233 0.02239611992808049
76.03007518796993 0.021877410970967556
77.31328320802005 0.01937266592410774
78.27568922305764 0.02029464995235244
79.23809523809524 0.020185420573091924
80.20050125313283 0.01907189503891379
81.16290726817043 0.019352524328916997
82.12531328320802 0.01760641264238186
83.08771929824562 0.018272465406056405
84.0501253132832 0.01859626640603948
85.0125313283208 0.017103434904486806
86.29573934837093 0.018022323282777867
87.25814536340852 0.018289507585073184
88.22055137844612 0.01754992487982085
89.1829573934837 0.016863124763576685
90.1453634085213 0.0175584272494451
91.10776942355889 0.016017894613034003
92.0701754385965 0.01684526953952945
93.03258145363408 0.01689213558541008
94.3157894736842 0.015043501980263026
95.2781954887218 0.014754368132666059
96.2406015037594 0.01507533867234091
97.203007518797 0.01628249406139413
98.16541353383458 0.014623350402456796
99.12781954887218 0.014779310372911502
100.09022556390977 0.014632857166225163
101.05263157894737 0.014243430553815961
102.01503759398496 0.013365371148619035
103.29824561403508 0.012725769352900118
104.26065162907268 0.013260664934371011
105.22305764411027 0.014884380061514501
106.18546365914787 0.013993166947705991
107.14786967418546 0.013612539763628912
108.11027568922306 0.012575428093687925
109.07268170426065 0.011734372896748117
110.03508771929825 0.01322071239953614
111.31829573934837 0.011534251867689038
112.28070175438596 0.012679518052115559
113.24310776942356 0.012029605734553913
114.20551378446115 0.011914625568923089
115.16791979949875 0.011373714166345035
116.13032581453633 0.011908702118738344
117.09273182957394 0.01166381646064712
118.05513784461152 0.010653009632057878
119.01754385964912 0.011403000841539007
120.30075187969925 0.011423287111739308
121.26315789473684 0.010931533071693625
122.22556390977444 0.011437869878109562
123.18796992481202 0.010978989654054114
124.15037593984962 0.010967932445076012
125.11278195488721 0.010740790215128984
126.07518796992481 0.010633445798137887
127.0375939849624 0.010225549563007077
128 0.007694272448987428


==> datafiles/chris/nvary_d=64.csv <==
0 0
1.2832080200501252 0
2.245614035087719 0.32316847491940787
3.208020050125313 0.22204575263459042
4.170426065162907 0.32750319828616775
5.132832080200501 0.25378749398196393
6.095238095238095 0.22891795361963874
7.057644110275689 0.18271759258275502
8.020050125313283 0.24233720494187658
9.303258145363408 0.20730254848988186
10.265664160401002 0.1986463532926734
11.228070175438596 0.17276364808052128
12.19047619047619 0.16497163497290598
13.152882205513784 0.1464051222236865
14.115288220551378 0.14041373734041698
15.077694235588972 0.12572487715214747
16.040100250626566 0.1579135881848917
17.00250626566416 0.14387728822734702
18.285714285714285 0.14223269680528175
19.24812030075188 0.13154649035729266
20.210526315789473 0.1287565460397987
21.172932330827066 0.11809543078168999
22.13533834586466 0.11641845977521263
23.097744360902254 0.11055456661875043
24.06015037593985 0.10688356054131655
25.022556390977442 0.10095864108475804
26.305764411027567 0.09901495094073391
27.26817042606516 0.09262830979983579
28.230576441102755 0.09222856185803441
29.19298245614035 0.08687875139031646
30.155388471177943 0.08563309935215155
31.117794486215537 0.08130012968148195
32.08020050125313 0.09500558632377044
33.042606516290725 0.09154124463395895
34.00501253132832 0.08991271272130393
35.288220551378444 0.087116129279662
36.25062656641604 0.08539972802425615
37.21303258145363 0.08066688590067807
38.175438596491226 0.08061976681186989
39.13784461152882 0.07666818088779855
40.100250626566414 0.07553916664971988
41.06265664160401 0.07405562123284716
42.0250626566416 0.07275000938375509
43.30827067669173 0.068704108373771
44.27067669172932 0.06976237525249646
45.233082706766915 0.06726466982661077
46.19548872180451 0.06569355249815367
47.1578947368421 0.06419004834215324
48.1203007518797 0.06273143501011352
49.08270676691729 0.062187032334440825
50.045112781954884 0.060039563021460046
51.00751879699248 0.05906326084710812
52.290726817042604 0.058329679808909546
53.2531328320802 0.05668149522585744
54.21553884711779 0.05446571055448161
55.177944862155385 0.05397611686331099
56.14035087719298 0.053710843955646716
57.10275689223057 0.05014698472040532
58.06516290726817 0.05173035736148561
59.02756892230576 0.050119226541830555
60.310776942355886 0.05008621276944911
61.27318295739348 0.048001384645667104
62.235588972431074 0.04802401072615998
63.19799498746867 0.04617692568738256
64.16040100250626 0.04704077385031991
65.12280701754386 0.04489729838939696
66.08521303258145 0.04451849935844267
67.04761904761905 0.04386063415470421
68.01002506265664 0.04266410375525736
69.29323308270676 0.043093235848747954
70.25563909774436 0.04119086051336675
71.21804511278195 0.042378497083577576
72.18045112781955 0.04038223166411867
73.14285714285714 0.03966318826373622
74.10526315789474 0.03925911321352835
75.06766917293233 0.03818266566934934
76.03007518796993 0.03740815548743286
77.31328320802005 0.03874709552016708
78.27568922305764 0.03709716752760452
79.23809523809524 0.035356002473372596
80.20050125313283 0.03610272308800484
81.16290726817043 0.03499039704128748
82.12531328320802 0.03397706707063305
83.08771929824562 0.034103712580100816
84.0501253132832 0.03213360278311795
85.0125313283208 0.03365647133992927
86.29573934837093 0.03274100194597562
87.25814536340852 0.031198540573602326
88.22055137844612 0.032109739036873024
89.1829573934837 0.03121775291247845
90.1453634085213 0.030935655928305054
91.10776942355889 0.030051040781881377
92.0701754385965 0.030044043796235202
93.03258145363408 0.030212009976667772
94.3157894736842 0.028733294337062888
95.2781954887218 0.028187972895863243
96.2406015037594 0.028559148994317565
97.203007518797 0.027273810932779727
98.16541353383458 0.026409794556749373
99.12781954887218 0.02817421702646137
100.09022556390977 0.02799681152013085
101.05263157894737 0.026743906929731897
102.01503759398496 0.024829648251434574
103.29824561403508 0.026838429769993594
104.26065162907268 0.02542503348015747
105.22305764411027 0.02481304722257061
106.18546365914787 0.025118944128582496
107.14786967418546 0.0247374734891722
108.11027568922306 0.025526735860486358
109.07268170426065 0.023140300298040477
110.03508771929825 0.023663751094666202
111.31829573934837 0.023474388354904674
112.28070175438596 0.02331865720114688
113.24310776942356 0.02405425925817591
114.20551378446115 0.022611990907527458
115.16791979949875 0.022902973724391436
116.13032581453633 0.021932274055422103
117.09273182957394 0.022653833138611027
118.05513784461152 0.022092682352428176
119.01754385964912 0.02138184576455953
120.30075187969925 0.021594445861823804
121.26315789473684 0.021182370060383034
122.22556390977444 0.021004691101083658
123.18796992481202 0.02056576076813619
124.15037593984962 0.020578219324535452
125.11278195488721 0.01964106044895614
126.07518796992481 0.019390578661517246
127.0375939849624 0.01985494642257245
128 0.015874511989143823


==> datafiles/chris/nvary_d=92.csv <==
0 0
1.2832080200501252 0
2.245614035087719 0.32275964640861526
3.208020050125313 0.21078517807394465
4.170426065162907 0.32876425061821035
5.132832080200501 0.28009925563694843
6.095238095238095 0.2320757121591849
7.057644110275689 0.20383206874996315
8.020050125313283 0.2555826225851408
9.303258145363408 0.2290686413822031
10.265664160401002 0.2120418088365074
11.228070175438596 0.19313496226194896
12.19047619047619 0.17722883154302344
13.152882205513784 0.1655899155341497
14.115288220551378 0.15533043561390628
15.077694235588972 0.1415990741884392
16.040100250626566 0.1732059466027587
17.00250626566416 0.16437693278918877
18.285714285714285 0.15528625168334334
19.24812030075188 0.14786678727376715
20.210526315789473 0.1407808817137881
21.172932330827066 0.13358280223146055
22.13533834586466 0.12776837613639247
23.097744360902254 0.1232243815394462
24.06015037593985 0.11782492225687109
25.022556390977442 0.11179316762474212
26.305764411027567 0.1094993664396035
27.26817042606516 0.10602454830833945
28.230576441102755 0.10246071321444669
29.19298245614035 0.09820426253824921
30.155388471177943 0.0967214544512923
31.117794486215537 0.093080966529386
32.08020050125313 0.10274199253582773
33.042606516290725 0.09872950922011518
34.00501253132832 0.09761087346118141
35.288220551378444 0.09187450726148212
36.25062656641604 0.09161768612521783
37.21303258145363 0.08956944634465457
38.175438596491226 0.08558133465641554
39.13784461152882 0.08512713238418455
40.100250626566414 0.08249896278043739
41.06265664160401 0.07843824227497267
42.0250626566416 0.07741645428801412
43.30827067669173 0.07495161026685462
44.27067669172932 0.07519916287788458
45.233082706766915 0.07157525808375885
46.19548872180451 0.0694292054625211
47.1578947368421 0.06701128579235806
48.1203007518797 0.06764665257847509
49.08270676691729 0.06508121060715726
50.045112781954884 0.06398010905904598
51.00751879699248 0.06420674034378974
52.290726817042604 0.06272317754949432
53.2531328320802 0.06027468272160869
54.21553884711779 0.05963360154220472
55.177944862155385 0.058395952045767745
56.14035087719298 0.05671918056868867
57.10275689223057 0.054772657721384906
58.06516290726817 0.05520901195862494
59.02756892230576 0.05433349473628945
60.310776942355886 0.0540450269326837
61.27318295739348 0.05349050516339676
62.235588972431074 0.05054687590239863
63.19799498746867 0.05139248018917332
64.16040100250626 0.04630219477400027
65.12280701754386 0.04445562222334345
66.08521303258145 0.04369018884927457
67.04761904761905 0.044828658864800995
68.01002506265664 0.043310928268839755
69.29323308270676 0.041069415478668214
70.25563909774436 0.04052612539030745
71.21804511278195 0.03932585358209754
72.18045112781955 0.0389226273786294
73.14285714285714 0.039258146773844975
74.10526315789474 0.037666081202408185
75.06766917293233 0.03602478470920557
76.03007518796993 0.03658144442815343
77.31328320802005 0.036521654977730925
78.27568922305764 0.03494681586976578
79.23809523809524 0.03532644042125498
80.20050125313283 0.033856062512448916
81.16290726817043 0.033809495793583465
82.12531328320802 0.032917034121445914
83.08771929824562 0.03259378823709334
84.0501253132832 0.03387001080947704
85.0125313283208 0.030266145317140995
86.29573934837093 0.030985801193461473
87.25814536340852 0.029112696815271486
88.22055137844612 0.029897152523244045
89.1829573934837 0.02977345775992143
90.1453634085213 0.029938411340266056
91.10776942355889 0.027594379742752622
92.0701754385965 0.028506838649052395
93.03258145363408 0.027309169454248636
94.3157894736842 0.02866898954763768
95.2781954887218 0.0269789883152847
96.2406015037594 0.027341603886502915
97.203007518797 0.02699018275437035
98.16541353383458 0.026799556644316838
99.12781954887218 0.025936903772741045
100.09022556390977 0.02481801248397167
101.05263157894737 0.02566549601236653
102.01503759398496 0.026225131946967274
103.29824561403508 0.02457302486064403
104.26065162907268 0.025383722864561
105.22305764411027 0.0238083072526388
106.18546365914787 0.024037859354743583
107.14786967418546 0.02315011343761062
108.11027568922306 0.024369084639625938
109.07268170426065 0.022920864052302214
110.03508771929825 0.022725398938218636
111.31829573934837 0.021875513669527256
112.28070175438596 0.022257854896079517
113.24310776942356 0.021467470911494774
114.20551378446115 0.0212307929863731
115.16791979949875 0.021801740637397725
116.13032581453633 0.02081713532156204
117.09273182957394 0.020545455351226875
118.05513784461152 0.02115083354562301
119.01754385964912 0.02119992791762189
120.30075187969925 0.019860493149677
121.26315789473684 0.019262046589374495
122.22556390977444 0.020132968015478116
123.18796992481202 0.019205367841344162
124.15037593984962 0.01879993968275473
125.11278195488721 0.01861815904440915
126.07518796992481 0.018355298917913647
127.0375939849624 0.018772743257431154
128 0.013508755801117137


==> datafiles/ixy_vs_lambdadc_rat_HX120.csv <==
0.0,6.445607291746132
6.060606060606061e-06,6.445451930245163
1.2121212121212122e-05,6.445028433088279
1.8181818181818182e-05,6.444360927987731
2.4242424242424244e-05,6.44346228403992
3.0303030303030302e-05,6.442341507346912
3.6363636363636364e-05,6.441005560791529
4.242424242424242e-05,6.439460135116296
4.848484848484849e-05,6.437710051621421
5.454545454545454e-05,6.435759499842006
6.0606060606060605e-05,6.433612189803178
6.666666666666666e-05,6.431271455498616
7.272727272727273e-05,6.428740328449339
7.878787878787879e-05,6.42602159187461
8.484848484848485e-05,6.423117821741197
9.09090909090909e-05,6.420031418611858
9.696969696969698e-05,6.416764632850092
0.00010303030303030303,6.413319584906851
0.00010909090909090908,6.409698281888196
0.00011515151515151515,6.405902631258648
0.00012121212121212121,6.4019344523026
0.00012727272727272728,6.397795485805421
0.0001333333333333333,6.393487402303433
0.0001393939393939394,6.3890118091697925
0.00014545454545454546,6.384370256744216
0.00015151515151515152,6.379564243669664
0.00015757575757575757,6.3745952215660475
0.00016363636363636363,6.369464599145213
0.0001696969696969697,6.3641737458519065
0.00017575757575757578,6.358723995099675
0.0001818181818181818,6.35311664715895
0.00018787878787878787,6.347352971744495
0.00019393939393939395,6.34143421034166
0.0002,6.3353615783049895
0.00020606060606060607,6.329136266756875
0.00021212121212121215,6.322759444310581
0.00021818181818181816,6.316232258637722
0.00022424242424242424,6.309555837898067
0.0002303030303030303,6.302731292046456
0.00023636363636363636,6.295759714030248
0.00024242424242424242,6.288642180888717
0.0002484848484848485,6.28137975476389
0.00025454545454545456,6.273973483832245
0.00026060606060606057,6.266424403164454
0.0002666666666666666,6.25873353552007
0.00027272727272727274,6.2509018920832435
0.0002787878787878788,6.242930473144619
0.00028484848484848485,6.23482026873433
0.0002909090909090909,6.22657225921014
0.00029696969696969697,6.218187415804632
0.00030303030303030303,6.209666701134797
0.0003090909090909091,6.201011069676991
0.00031515151515151515,6.192221468210098
0.0003212121212121212,6.18329883622939
0.00032727272727272726,6.1742441063331786
0.0003333333333333333,6.165058204584543
0.0003393939393939394,6.155742050849631
0.0003454545454545455,6.146296559114564
0.00035151515151515155,6.136722637782288
0.00035757575757575756,6.127021189950681
0.0003636363636363636,6.117193113673435
0.00036969696969696967,6.107239302204853
0.00037575757575757573,6.097160644229163
0.00038181818181818184,6.086958024076224
0.0003878787878787879,6.076632321923634
0.00039393939393939396,6.066184413986583
0.0004,6.055615172696232
0.0004060606060606061,6.044925466867038
0.00041212121212121214,6.034116161853898
0.0004181818181818182,6.0231881196998085
0.0004242424242424243,6.012142199274271
0.00043030303030303026,6.000979256403415
0.0004363636363636363,5.9897001439918585
0.0004424242424242424,5.978305712137177
0.0004484848484848485,5.966796808237229
0.00045454545454545455,5.955174277090562
0.0004606060606060606,5.943438960990616
0.00046666666666666666,5.931591699813897
0.0004727272727272727,5.91963333110233
0.0004787878787878788,5.907564690140279
0.00048484848484848484,5.895386610026446
0.0004909090909090909,5.883099921740912
0.000496969696969697,5.870705454207636
0.000503030303030303,5.858204034352482
0.0005090909090909091,5.84559648715722
0.0005151515151515152,5.832883635709463
0.0005212121212121211,5.820066301249003
0.0005272727272727272,5.80714530321058
0.0005333333333333333,5.794121459263135
0.0005393939393939394,5.780995585346066
0.0005454545454545455,5.767768495702206
0.0005515151515151515,5.754441002908159
0.0005575757575757576,5.741013917901599
0.0005636363636363636,5.727488050006146
0.0005696969696969697,5.713864206953711
0.0005757575757575757,5.7001431949042125
0.0005818181818181818,5.68632581846352
0.0005878787878787879,5.672412880698635
0.0005939393939393939,5.658405183151348
0.0006000000000000001,5.644303525849526


==> datafiles/ixy_vs_lambdadc_rat_HX121.csv <==
0.0,5.571324229916631
6.060606060606061e-06,5.5711725402523005
1.2121212121212122e-05,5.57075998574674
1.8181818181818182e-05,5.5701106569248875
2.4242424242424244e-05,5.5692374029302965
3.0303030303030302e-05,5.56814921510229
3.6363636363636364e-05,5.566853044299557
4.242424242424242e-05,5.5653545709203005
4.848484848484849e-05,5.563658607001742
5.454545454545454e-05,5.561769333519357
6.0606060606060605e-05,5.559690452389214
6.666666666666666e-05,5.557425289772607
7.272727272727273e-05,5.5549768695110355
7.878787878787879e-05,5.552347967207169
8.484848484848485e-05,5.549541151207036
9.09090909090909e-05,5.546558814397187
9.696969696969698e-05,5.54340319936947
0.00010303030303030303,5.540076418675839
0.00010909090909090908,5.536580471370356
0.00011515151515151515,5.532917256691633
0.00012121212121212121,5.529088585506436
0.00012727272727272728,5.525096189976393
0.0001333333333333333,5.520941731795622
0.0001393939393939394,5.516626809266009
0.00014545454545454546,5.512152963417862
0.00015151515151515152,5.507521683339196
0.00015757575757575757,5.50273441084253
0.00016363636363636363,5.4977925445743905
0.0001696969696969697,5.492697443651197
0.00017575757575757578,5.487450430891175
0.0001818181818181818,5.482052795698689
0.00018787878787878787,5.476505796648711
0.00019393939393939395,5.4708106638104095
0.0002,5.464968600843632
0.00020606060606060607,5.4589807868957525
0.00021212121212121215,5.452848378323164
0.00021818181818181816,5.446572510257661
0.00022424242424242424,5.4401542980352495
0.0002303030303030303,5.433594838502499
0.00023636363636363636,5.426895211213479
0.00024242424242424242,5.420056479528906
0.0002484848484848485,5.413079691627037
0.00025454545454545456,5.405965881435334
0.00026060606060606057,5.398716069490634
0.0002666666666666666,5.391331263734063
0.00027272727272727274,5.383812460247481
0.0002787878787878788,5.376160643935931
0.00028484848484848485,5.3683767891614735
0.0002909090909090909,5.360461860332155
0.00029696969696969697,5.3524168124502225
0.00030303030303030303,5.344242591622779
0.0003090909090909091,5.335940135537895
0.00031515151515151515,5.327510373908995
0.0003212121212121212,5.318954228890048
0.00032727272727272726,5.310272615463601
0.0003333333333333333,5.30146644180396
0.0003393939393939394,5.292536609616997
0.0003454545454545455,5.283484014458635
0.00035151515151515155,5.274309546033328
0.00035757575757575756,5.26501408847385
0.0003636363636363636,5.255598520603922
0.00036969696969696967,5.246063716184784
0.00037575757575757573,5.236410544146345
0.00038181818181818184,5.22663986880476
0.0003878787878787879,5.216752550066467
0.00039393939393939396,5.206749443619978
0.0004,5.196631401116285
0.0004060606060606061,5.186399270338196
0.00041212121212121214,5.176053895359566
0.0004181818181818182,5.165596116695048
0.0004242424242424243,5.155026771440662
0.00043030303030303026,5.144346693406061
0.0004363636363636363,5.133556713238619
0.0004424242424242424,5.122657658540117
0.0004484848484848485,5.111650353976334
0.00045454545454545455,5.100535621379743
0.0004606060606060606,5.089314279846038
0.00046666666666666666,5.077987145824629
0.0004727272727272727,5.066555033203381
0.0004787878787878788,5.055018753388012
0.00048484848484848484,5.043379115376409
0.0004909090909090909,5.031636925828108
0.000496969696969697,5.019792989129241
0.000503030303030303,5.007848107453048
0.0005090909090909091,4.9958030808163745
0.0005151515151515152,4.983658707132125
0.0005212121212121211,4.97141578225813
0.0005272727272727272,4.959075100042467
0.0005333333333333333,4.946637452365293
0.0005393939393939394,4.934103629177679
0.0005454545454545455,4.921474418537194
0.0005515151515151515,4.9087506066408535
0.0005575757575757576,4.895932977855045
0.0005636363636363636,4.883022314743075
0.0005696969696969697,4.87001939809013
0.0005757575757575757,4.856925006925708
0.0005818181818181818,4.843739918544216
0.0005878787878787879,4.830464908522851
0.0005939393939393939,4.817100750737977
0.0006000000000000001,4.803648217379097


==> datafiles/ixy_vs_lambdadc_rat_HX122.csv <==
0.0,4.607952939135174
6.060606060606061e-06,4.607805445983789
1.2121212121212122e-05,4.607405334563375
1.8181818181818182e-05,4.606776617685195
2.4242424242424244e-05,4.605932104547757
3.0303030303030302e-05,4.604880758726771
3.6363636363636364e-05,4.603629509323747
4.242424242424242e-05,4.6021840184957234
4.848484848484849e-05,4.600549082309386
5.454545454545454e-05,4.598728867320755
6.0606060606060605e-05,4.596727062117949
6.666666666666666e-05,4.594546980311556
7.272727272727273e-05,4.592191633744431
7.878787878787879e-05,4.5896637864056915
8.484848484848485e-05,4.586965995285952
9.09090909090909e-05,4.584100642075928
9.696969696969698e-05,4.5810699582534475
0.00010303030303030303,4.577876045276005
0.00010909090909090908,4.574520891072368
0.00011515151515151515,4.571006383683763
0.00012121212121212121,4.567334322673448
0.00012727272727272728,4.563506428765095
0.0001333333333333333,4.559524352056669
0.0001393939393939394,4.555389679075718
0.00014545454545454546,4.551103938883054
0.00015151515151515152,4.5466686083875985
0.00015757575757575757,4.542085117000823
0.00016363636363636363,4.537354850735619
0.0001696969696969697,4.5324791558330695
0.00017575757575757578,4.5274593419864395
0.0001818181818181818,4.522296685218707
0.00018787878787878787,4.516992430461089
0.00019393939393939395,4.511547793871521
0.0002,4.505963964926691
0.00020606060606060607,4.500242108315057
0.00021212121212121215,4.494383365655027
0.00021818181818181816,4.488388857058487
0.00022424242424242424,4.482259682557199
0.0002303030303030303,4.475996923407094
0.00023636363636363636,4.469601643283468
0.00024242424242424242,4.46307488937873
0.0002484848484848485,4.45641769341213
0.00025454545454545456,4.449631072560534
0.00026060606060606057,4.442716030317908
0.0002666666666666666,4.435673557289782
0.00027272727272727274,4.428504631929409
0.0002787878787878788,4.421210221220121
0.00028484848484848485,4.413791281309238
0.0002909090909090909,4.406248758097254
0.00029696969696969697,4.3985835877864226
0.00030303030303030303,4.390796697391904
0.0003090909090909091,4.382889005218503
0.00031515151515151515,4.374861421305804
0.0003212121212121212,4.366714847844197
0.00032727272727272726,4.358450179563895
0.0003333333333333333,4.350068304099143
0.0003393939393939394,4.341570102329202
0.0003454545454545455,4.332956448698043
0.00035151515151515155,4.324228211514189
0.00035757575757575756,4.3153862532318685
0.0003636363636363636,4.3064314307151434
0.00036969696969696967,4.297364595486055
0.00037575757575757573,4.288186593957338
0.00038181818181818184,4.278898267651753
0.0003878787878787879,4.269500453407794
0.00039393939393939396,4.259993983573461
0.0004,4.2503796861883245
0.0004060606060606061,4.240658385154886
0.00041212121212121214,4.2308309003999245
0.0004181818181818182,4.22089804802601
0.0004242424242424243,4.210860640454406
0.00043030303030303026,4.200719486559302
0.0004363636363636363,4.1904753917942
0.0004424242424242424,4.180129158310771
0.0004484848484848485,4.169681585070643
0.00045454545454545455,4.1591334679505385
0.0004606060606060606,4.148485599841136
0.00046666666666666666,4.137738770739765
0.0004727272727272727,4.126893767837729
0.0004787878787878788,4.115951375602157
0.00048484848484848484,4.104912375852755
0.0004909090909090909,4.093777547833898
0.000496969696969697,4.082547668281986
0.000503030303030303,4.071223511488711
0.0005090909090909091,4.059805849359817
0.0005151515151515152,4.048295451470785
0.0005212121212121211,4.036693085117877
0.0005272727272727272,4.024999515366232
0.0005333333333333333,4.0132155050946245
0.0005393939393939394,4.001341815036814
0.0005454545454545455,3.989379203820053
0.0005515151515151515,3.977328428000635
0.0005575757575757576,3.9651902420968987
0.0005636363636363636,3.9529653986193596
0.0005696969696969697,3.94065464809857
0.0005757575757575757,3.9282587391105643
0.0005818181818181818,3.915778418300089
0.0005878787878787879,3.9032144304016514
0.0005939393939393939,3.8905675182584902
0.0006000000000000001,3.8778384228398446


==> datafiles/ixy_vs_lambdadc_rat_HX12_wider_range0.csv <==
0.0,6.445607291746132
2.0202020202020203e-05,6.444086562628584
4.0404040404040405e-05,6.439998240041884
6.0606060606060605e-05,6.433612189803178
8.080808080808081e-05,6.425074105891931
0.00010101010101010101,6.414487615063731
0.00012121212121212121,6.4019344523026
0.0001414141414141414,6.387482989925962
0.00016161616161616162,6.371192676905134
0.0001818181818181818,6.35311664715895
0.00020202020202020202,6.333303380689008
0.00022222222222222223,6.311797824275299
0.00024242424242424242,6.288642180888717
0.00026262626262626266,6.26387648455842
0.0002828282828282828,6.237539030103621
0.00030303030303030303,6.209666701134797
0.00032323232323232324,6.1802952246141745
0.0003434343434343434,6.149459371062493
0.0003636363636363636,6.117193113673435
0.0003838383838383839,6.083529755786774
0.00040404040404040404,6.048502033605699
0.0004242424242424243,6.012142199274271
0.00044444444444444447,5.974482088182356
0.0004646464646464646,5.93555317346738
0.00048484848484848484,5.895386610026446
0.000505050505050505,5.854013269862586
0.0005252525252525253,5.811463770222737
0.0005454545454545455,5.767768495702206
0.0005656565656565656,5.722957615274689
0.0005858585858585858,5.677061095036047
0.0006060606060606061,5.630108707316813
0.0006262626262626262,5.582130036711245
0.0006464646464646465,5.533154483484747
0.0006666666666666666,5.483211264752242
0.0006868686868686868,5.432329413762611
0.0007070707070707071,5.380537777577773
0.0007272727272727272,5.327865013395543
0.0007474747474747475,5.274339583733154
0.0007676767676767678,5.219989750660874
0.0007878787878787879,5.164843569251117
0.0008080808080808081,5.108928880389873
0.0008282828282828282,5.052273303078749
0.0008484848484848486,4.994904226342237
0.0008686868686868688,4.936848800841203
0.0008888888888888889,4.878133930282912
0.0009090909090909091,4.818786262707637
0.0009292929292929292,4.758832181723022
0.0009494949494949495,4.6982977977501985
0.0009696969696969697,4.637208939337757
0.00098989898989899,4.575591144594432
0.00101010101010101,4.513469652784687
0.0010303030303030305,4.450869396127118
0.0010505050505050506,4.387814991830627
0.0010707070707070708,4.32433073439867
0.001090909090909091,4.260440588228916
0.0011111111111111111,4.19616818053116
0.0011313131313131313,4.131536794583992
0.0011515151515151514,4.066569363346508
0.0011717171717171716,4.001288463440138
0.001191919191919192,3.9357163095116654
0.0012121212121212121,3.8698747489873107
0.0012323232323232323,3.803785257224435
0.0012525252525252524,3.737468933066711
0.0012727272727272726,3.670946494805774
0.001292929292929293,3.6042382765508485
0.0013131313131313131,3.537364225006743
0.0013333333333333333,3.4703438966587035
0.0013535353535353534,3.4031964553613356
0.0013737373737373736,3.33594067032788
0.001393939393939394,3.2685949145145745
0.0014141414141414141,3.2011771633945
0.0014343434343434343,3.1337049941134234
0.0014545454545454545,3.0661955850206093
0.0014747474747474748,2.998665715565372
0.001494949494949495,2.931131766550573
0.0015151515151515152,2.8636097207338533
0.0015353535353535355,2.796115163764944
0.0015555555555555555,2.72866328545045
0.0015757575757575758,2.6612688813327203
0.0015959595959595958,2.593946354573534
0.0016161616161616162,2.526709718129612
0.0016363636363636365,2.4595725972086546
0.0016565656565656565,2.3925482319936533
0.0016767676767676769,2.3256494806236905
0.0016969696969696972,2.2588888224186565
0.0017171717171717172,2.192278361336184
0.0017373737373737375,2.1258298296477562
0.0017575757575757575,2.059554591822904
0.0017777777777777779,1.993463648608392
0.001797979797979798,1.9275676412914473
0.0018181818181818182,1.861876856133776
0.0018383838383838383,1.7964012289666345
0.0018585858585858585,1.7311503499335155
0.0018787878787878789,1.666133468370563
0.001898989898989899,1.601359497813033
0.0019191919191919192,1.5368370211167344
0.0019393939393939393,1.4725742956850816
0.0019595959595959593,1.4085792587898114
0.00197979797979798,1.3448595329766446
0.002,1.2814224315454945


==> datafiles/ixy_vs_lambdadc_rat_HX12_wider_range1.csv <==
0.0,5.571324229916631
2.0202020202020203e-05,5.569843954166334
4.0404040404040405e-05,5.565876228276091
6.0606060606060605e-05,5.559690452389214
8.080808080808081e-05,5.551432008550572
0.00010101010101010101,5.541204238408074
0.00012121212121212121,5.529088585506436
0.0001414141414141414,5.515153110906542
0.00016161616161616162,5.499456925743756
0.0001818181818181818,5.482052795698689
0.00020202020202020202,5.462988799857159
0.00022222222222222223,5.442309450053381
0.00024242424242424242,5.420056479528906
0.00026262626262626266,5.396269417457727
0.0002828282828282828,5.37098601862995
0.00030303030303030303,5.344242591622779
0.00032323232323232324,5.316074253697211
0.0003434343434343434,5.286515131470971
0.0003636363636363636,5.255598520603922
0.0003838383838383839,5.223357013928174
0.00040404040404040404,5.18982260489453
0.0004242424242424243,5.155026771440662
0.00044444444444444447,5.11900054414002
0.0004646464646464646,5.081774561594152
0.00048484848484848484,5.043379115376409
0.000505050505050505,5.003844186346072
0.0005252525252525253,4.963199473786329
0.0005454545454545455,4.921474418537194
0.0005656565656565656,4.87869822107902
0.0005858585858585858,4.834899855351657
0.0006060606060606061,4.790108078961314
0.0006262626262626262,4.744351440320111
0.0006464646464646465,4.697658283177462
0.0006666666666666666,4.650056748933294
0.0006868686868686868,4.601574777065762
0.0007070707070707071,4.552240103959576
0.0007272727272727272,4.5020802603817875
0.0007474747474747475,4.451122567819641
0.0007676767676767678,4.399394133867764
0.0007878787878787879,4.346921846827952
0.0008080808080808081,4.293732369666339
0.0008282828282828282,4.239852133454356
0.0008484848484848486,4.185307330405994
0.0008686868686868688,4.130123906610886
0.0008888888888888889,4.074327554551326
0.0009090909090909091,4.017943705482306
0.0009292929292929292,3.960997521743164
0.0009494949494949495,3.903513889064609
0.0009696969696969697,3.8455174089245743
0.00098989898989899,3.7870323910033337
0.00101010101010101,3.728082845780495
0.0010303030303030305,3.668692477312468
0.0010505050505050506,3.6088846762246325
0.0010707070707070708,3.5486825129475585
0.001090909090909091,3.488108731223109
0.0011111111111111111,3.427185741903445
0.0011313131313131313,3.3659356170617354
0.0011515151515151514,3.3043800844309237
0.0011717171717171716,3.2425405221847026
0.001191919191919192,3.180437954071701
0.0012121212121212121,3.118093044911423
0.0012323232323232323,3.0555260964596744
0.0012525252525252524,2.992757043647326
0.0012727272727272726,2.929805451196965
0.001292929292929293,2.866690510617251
0.0013131313131313131,2.803431037576826
0.0013333333333333333,2.7400454696549126
0.0013535353535353534,2.676551864466786
0.0013737373737373736,2.612967898160382
0.001393939393939394,2.5493108642786133
0.0014141414141414141,2.4855976729826885
0.0014343434343434343,2.421844850628408
0.0014545454545454545,2.3580685396894348
0.0014747474747474748,2.2942844990186506
0.001494949494949495,2.2305081044387007
0.0015151515151515152,2.1667543496534947
0.0015353535353535355,2.1030378474694578
0.0015555555555555555,2.0393728313182082
0.0015757575757575758,1.9757731570680104
0.0015959595959595958,1.9122523051153504
0.0016161616161616162,1.848823382744098
0.0016363636363636365,1.785499126741783
0.0016565656565656565,1.722291906261285
0.0016767676767676769,1.659213725916759
0.0016969696969696972,1.5962762291020063
0.0017171717171717172,1.5334907015202397
0.0017373737373737375,1.4708680749129321
0.0017575757575757575,1.4084189309772883
0.0017777777777777779,1.3461535054600606
0.001797979797979798,1.2840816924173781
0.0018181818181818182,1.222213048628113
0.0018383838383838383,1.160556798151739
0.0018585858585858585,1.0991218370179663
0.0018787878787878789,1.037916738038958
0.001898989898989899,0.976949755733151
0.0019191919191919192,0.9162288313503248
0.0019393939393939393,0.8557615979892432
0.0019595959595959593,0.795555385796539
0.00197979797979798,0.7356172272389001
0.002,0.6759538624387007


==> datafiles/ixy_vs_lambdadc_rat_HX12_wider_range2.csv <==
0.0,4.607952939135174
2.0202020202020203e-05,4.606518593536375
4.0404040404040405e-05,4.602687120340816
6.0606060606060605e-05,4.596727062117949
8.080808080808081e-05,4.588783284385091
0.00010101010101010101,4.578958694620588
0.00012121212121212121,4.567334322673448
0.0001414141414141414,4.553977810297649
0.00016161616161616162,4.538947830594487
0.0001818181818181818,4.522296685218707
0.00020202020202020202,4.504071958961632
0.00022222222222222223,4.484317636485635
0.00024242424242424242,4.46307488937873
0.00026262626262626266,4.440382649722739
0.0002828282828282828,4.416278039263908
0.00030303030303030303,4.390796697391904
0.00032323232323232324,4.363973036087513
0.0003434343434343434,4.335840440837311
0.0003636363636363636,4.3064314307151434
0.0003838383838383839,4.275777787036051
0.00040404040404040404,4.243910657434082
0.0004242424242424243,4.210860640454406
0.00044444444444444447,4.17665785450532
0.0004646464646464646,4.141331994123815
0.00048484848484848484,4.104912375852755
0.000505050505050505,4.067427975542971
0.0005252525252525253,4.028907458525278
0.0005454545454545455,3.989379203820053
0.0005656565656565656,3.948871323332771
0.0005858585858585858,3.907411676817622
0.0006060606060606061,3.8650278832561
0.0006262626262626262,3.8217473291908277
0.0006464646464646465,3.7775971744721373
0.0006666666666666666,3.732604355801807
0.0006868686868686868,3.6867955884041965
0.0007070707070707071,3.6401973661074747
0.0007272727272727272,3.5928359600794604
0.0007474747474747475,3.544737416428519
0.0007676767676767678,3.495927552855254
0.0007878787878787879,3.4464319545151065
0.0008080808080808081,3.3962759692339235
0.0008282828282828282,3.3454847022011283
0.0008484848484848486,3.294083010250204
0.0008686868686868688,3.242095495824157
0.0008888888888888889,3.1895465007119856
0.0009090909090909091,3.1364600996327185
0.0009292929292929292,3.0828600937351487
0.0009494949494949495,3.028770004073553
0.0009696969696969697,2.9742130651127523
0.00098989898989899,2.919212218310376
0.00101010101010101,2.8637901058181683
0.0010303030303030305,2.8079690643392183
0.0010505050505050506,2.751771119174374
0.0010707070707070708,2.6952179784860677
0.001090909090909091,2.638331027804022
0.0011111111111111111,2.5811313247956864
0.0011313131313131313,2.523639594318449
0.0011515151515151514,2.4658762237701666
0.0011717171717171716,2.4078612587508177
0.001191919191919192,2.3496143990461578
0.0012121212121212121,2.291154994941431
0.0012323232323232323,2.232502043872266
0.0012525252525252524,2.1736741874166734
0.0012727272727272726,2.1146897086322154
0.001292929292929293,2.055566529738207
0.0013131313131313131,1.996322210144668
0.0013333333333333333,1.9369739448252696
0.0013535353535353534,1.8775385630324628
0.0013737373737373736,1.8180325273512787
0.001393939393939394,1.758471933086545
0.0014141414141414141,1.6988725079791553
0.0014343434343434343,1.6392496122436206
0.0014545454545454545,1.579618238921383
0.0014747474747474748,1.5199930145413232
0.001494949494949495,1.4603882000791462
0.0015151515151515152,1.4008176922078732
0.0015353535353535355,1.3412950248288409
0.0015555555555555555,1.2818333708754146
0.0015757575757575758,1.2224455443774342
0.0015959595959595958,1.1631440027784166
0.0016161616161616162,1.103940849493621
0.0016363636363636365,1.044847836699196
0.0016565656565656565,0.9858763683414944
0.0016767676767676769,0.9270375033560425
0.0016969696969696972,0.8683419590852353
0.0017171717171717172,0.8098001148843306
0.0017373737373737375,0.7514220159043212
0.0017575757575757575,0.6932173770420507
0.0017777777777777779,0.6351955870458612
0.001797979797979798,0.5773657127675129
0.0018181818181818182,0.5197365035485362
0.0018383838383838383,0.4623163957327643
0.0018585858585858585,0.4051135172931595
0.0018787878787878789,0.34813569256458
0.001898989898989899,0.29139044707212847
0.0019191919191919192,0.23488501244560211
0.0019393939393939393,0.17862633141232998
0.0019595959595959593,0.12262106285720797
0.00197979797979798,0.06687558694363105
0.002,0.011396010285347202


==> datafiles/jitterdispfitmmse1000ps.csv <==
-1,0.000005560366413
-0.99,0.00001668109924
-0.98,0.00002780183207
-0.97,0.00003892256489
-0.96,0.00005004329772
-0.95,0.00006116403055
-0.94,0.00007228476337
-0.93,0.0000834054962
-0.92,0.00009452622903
-0.91,0.0001056469619
-0.9,0.0001167676947
-0.89,0.0001278884275
-0.88,0.0001390091603
-0.87,0.0001501298932
-0.86,0.000161250626
-0.85,0.0001723713588
-0.84,0.0001834920916
-0.83,0.0001946128245
-0.82,0.0002057335573
-0.81,0.0002168542901
-0.8,0.0002279750229
-0.79,0.0002390957558
-0.78,0.0002502164886
-0.77,0.0002613372214
-0.76,0.0002724579543
-0.75,0.0002835786871
-0.74,0.0002946994199
-0.73,0.0003058201527
-0.72,0.0003169408856
-0.71,0.0003280616184
-0.7,0.0003391823512
-0.69,0.000350303084
-0.68,0.0003614238169
-0.67,0.0003725445497
-0.66,0.0003836652825
-0.65,0.0003947860153
-0.64,0.0004059067482
-0.63,0.000417027481
-0.62,0.0004281482138
-0.61,0.0004392689467
-0.6,0.0004503896795
-0.59,0.0004615104123
-0.58,0.0004726311451
-0.57,0.000483751878
-0.56,0.0004948726108
-0.55,0.0005059933436
-0.54,0.0005171140765
-0.53,0.0005282348093
-0.52,0.0005393555422
-0.51,0.0005504762752
-0.5,0.0005615970085
-0.49,0.0005727177427
-0.48,0.0005838384791
-0.47,0.0005949592209
-0.46,0.0006060799765
-0.45,0.0006172007653
-0.44,0.0006283216331
-0.43,0.0006394426844
-0.42,0.0006505641536
-0.41,0.000661686554
-0.4,0.000672810985
-0.39,0.0006839397493
-0.38,0.0006950775637
-0.37,0.0007062338717
-0.36,0.0007174271556
-0.35,0.0007286927656
-0.34,0.0007400967651
-0.33,0.0007517597602
-0.32,0.0007638967848
-0.31,0.0007768821682
-0.3,0.0007913519279
-0.29,0.0008083604376
-0.28,0.0008296123897
-0.27,0.000857794426
-0.26,0.0008970316418
-0.25,0.000953490268
-0.24,0.001036136478
-0.23,0.001157639675
-0.22,0.001335374691
-0.21,0.001592430647
-0.2,0.001958477487
-0.19,0.002470281064
-0.18,0.003171605747
-0.17,0.004112215739
-0.16,0.005345700803
-0.15,0.006925926188
-0.14,0.00890205076
-0.13,0.0113122707
-0.12,0.01417671073
-0.11,0.01749016463
-0.1,0.02121562911
-0.09,0.02527971921
-0.08,0.02957104286
-0.07,0.03394240788
-0.06,0.03821733329
-0.05,0.04220077373
-0.04,0.04569332067
-0.03,0.04850752694
-0.02,0.05048453159
-0.01,0.05150894648
0,0.05150894648
0.01,0.05048453159
0.02,0.04850752694
0.03,0.04569332067
0.04,0.04220077373
0.05,0.03821733329
0.06,0.03394240788
0.07,0.02957104286
0.08,0.02527971921
0.09,0.02121562911
0.1,0.01749016463
0.11,0.01417671073
0.12,0.0113122707
0.13,0.00890205076
0.14,0.006925926188
0.15,0.005345700803
0.16,0.004112215739
0.17,0.003171605747
0.18,0.002470281064
0.19,0.001958477487
0.2,0.001592430647
0.21,0.001335374691
0.22,0.001157639675
0.23,0.001036136478
0.24,0.000953490268
0.25,0.0008970316418
0.26,0.000857794426
0.27,0.0008296123897
0.28,0.0008083604376
0.29,0.0007913519279
0.3,0.0007768821682
0.31,0.0007638967848
0.32,0.0007517597602
0.33,0.0007400967651
0.34,0.0007286927656
0.35,0.0007174271556
0.36,0.0007062338717
0.37,0.0006950775637
0.38,0.0006839397493
0.39,0.000672810985
0.4,0.000661686554
0.41,0.0006505641536
0.42,0.0006394426844
0.43,0.0006283216331
0.44,0.0006172007653
0.45,0.0006060799765
0.46,0.0005949592209
0.47,0.0005838384791
0.48,0.0005727177427
0.49,0.0005615970085
0.5,0.0005504762752
0.51,0.0005393555422
0.52,0.0005282348093
0.53,0.0005171140765
0.54,0.0005059933436
0.55,0.0004948726108
0.56,0.000483751878
0.57,0.0004726311451
0.58,0.0004615104123
0.59,0.0004503896795
0.6,0.0004392689467
0.61,0.0004281482138
0.62,0.000417027481
0.63,0.0004059067482
0.64,0.0003947860153
0.65,0.0003836652825
0.66,0.0003725445497
0.67,0.0003614238169
0.68,0.000350303084
0.69,0.0003391823512
0.7,0.0003280616184
0.71,0.0003169408856
0.72,0.0003058201527
0.73,0.0002946994199
0.74,0.0002835786871
0.75,0.0002724579543
0.76,0.0002613372214
0.77,0.0002502164886
0.78,0.0002390957558
0.79,0.0002279750229
0.8,0.0002168542901
0.81,0.0002057335573
0.82,0.0001946128245
0.83,0.0001834920916
0.84,0.0001723713588
0.85,0.000161250626
0.86,0.0001501298932
0.87,0.0001390091603
0.88,0.0001278884275
0.89,0.0001167676947
0.9,0.0001056469619
0.91,0.00009452622903
0.92,0.0000834054962
0.93,0.00007228476337
0.94,0.00006116403055
0.95,0.00005004329772
0.96,0.00003892256489
0.97,0.00002780183207
0.98,0.00001668109924
0.99,0.000005560366413

==> datafiles/jitterdispfitmmse5000ps.csv <==
-1,0.0000005811093858
-0.99,0.000006392203244
-0.98,0.0000122032971
-0.97,0.00001801439096
-0.96,0.00002382548482
-0.95,0.00002963657868
-0.94,0.00003544767253
-0.93,0.00004125876639
-0.92,0.00004706986025
-0.91,0.00005288095411
-0.9,0.00005869204796
-0.89,0.00006450314182
-0.88,0.00007031423568
-0.87,0.00007612532954
-0.86,0.0000819364234
-0.85,0.00008774751725
-0.84,0.00009355861111
-0.83,0.00009936970497
-0.82,0.0001051807988
-0.81,0.0001109918927
-0.8,0.0001168029865
-0.79,0.0001226140804
-0.78,0.0001284251743
-0.77,0.0001342362681
-0.76,0.000140047362
-0.75,0.0001458584558
-0.74,0.0001516695497
-0.73,0.0001574806435
-0.72,0.0001632917374
-0.71,0.0001691028313
-0.7,0.0001749139251
-0.69,0.000180725019
-0.68,0.0001865361128
-0.67,0.0001923472067
-0.66,0.0001981583006
-0.65,0.0002039693944
-0.64,0.0002097804883
-0.63,0.0002155915821
-0.62,0.000221402676
-0.61,0.0002272137698
-0.6,0.0002330248637
-0.59,0.0002388359576
-0.58,0.0002446470514
-0.57,0.0002504581453
-0.56,0.0002562692391
-0.55,0.000262080333
-0.54,0.0002678914268
-0.53,0.0002737025207
-0.52,0.0002795136146
-0.51,0.0002853247084
-0.5,0.0002911358023
-0.49,0.0002969468961
-0.48,0.00030275799
-0.47,0.0003085690839
-0.46,0.0003143801777
-0.45,0.0003201912716
-0.44,0.0003260023654
-0.43,0.0003318134593
-0.42,0.0003376245531
-0.41,0.000343435647
-0.4,0.0003492467409
-0.39,0.0003550578347
-0.38,0.0003608689286
-0.37,0.0003666800224
-0.36,0.0003724911163
-0.35,0.0003783022101
-0.34,0.000384113304
-0.33,0.0003899243979
-0.32,0.0003957354917
-0.31,0.0004015465856
-0.3,0.0004073576794
-0.29,0.0004131687733
-0.28,0.0004189798672
-0.27,0.000424790961
-0.26,0.0004306020549
-0.25,0.0004364131487
-0.24,0.0004422242426
-0.23,0.0004480353364
-0.22,0.0004538464303
-0.21,0.0004596575242
-0.2,0.000465468618
-0.19,0.0004712797119
-0.18,0.0004770908057
-0.17,0.0004829018996
-0.16,0.0004887129934
-0.15,0.0004945240873
-0.14,0.0005003351812
-0.13,0.000506146275
-0.12,0.0005119573689
-0.11,0.0005177684628
-0.1,0.0005235795624
-0.09,0.000529391097
-0.08,0.0005352232634
-0.07,0.0005416666463
-0.06,0.0005593471874
-0.05,0.0007038612866
-0.04,0.001709727859
-0.03,0.006089884511
-0.02,0.01728975053
-0.01,0.03247080083
0,0.03893910727
0.01,0.02965851016
0.02,0.01447121653
0.03,0.004752669346
0.04,0.001353258343
0.05,0.0006468124905
0.06,0.0005528610495
0.07,0.0005401933508
0.08,0.0005340498118
0.09,0.0005282286263
0.1,0.0005224173401
0.11,0.000516606244
0.12,0.0005107951501
0.13,0.0005049840562
0.14,0.0004991729624
0.15,0.0004933618685
0.16,0.0004875507747
0.17,0.0004817396808
0.18,0.000475928587
0.19,0.0004701174931
0.2,0.0004643063992
0.21,0.0004584953054
0.22,0.0004526842115
0.23,0.0004468731177
0.24,0.0004410620238
0.25,0.00043525093
0.26,0.0004294398361
0.27,0.0004236287422
0.28,0.0004178176484
0.29,0.0004120065545
0.3,0.0004061954607
0.31,0.0004003843668
0.32,0.000394573273
0.33,0.0003887621791
0.34,0.0003829510852
0.35,0.0003771399914
0.36,0.0003713288975
0.37,0.0003655178037
0.38,0.0003597067098
0.39,0.0003538956159
0.4,0.0003480845221
0.41,0.0003422734282
0.42,0.0003364623344
0.43,0.0003306512405
0.44,0.0003248401467
0.45,0.0003190290528
0.46,0.0003132179589
0.47,0.0003074068651
0.48,0.0003015957712
0.49,0.0002957846774
0.5,0.0002899735835
0.51,0.0002841624897
0.52,0.0002783513958
0.53,0.0002725403019
0.54,0.0002667292081
0.55,0.0002609181142
0.56,0.0002551070204
0.57,0.0002492959265
0.58,0.0002434848326
0.59,0.0002376737388
0.6,0.0002318626449
0.61,0.0002260515511
0.62,0.0002202404572
0.63,0.0002144293634
0.64,0.0002086182695
0.65,0.0002028071756
0.66,0.0001969960818
0.67,0.0001911849879
0.68,0.0001853738941
0.69,0.0001795628002
0.7,0.0001737517064
0.71,0.0001679406125
0.72,0.0001621295186
0.73,0.0001563184248
0.74,0.0001505073309
0.75,0.0001446962371
0.76,0.0001388851432
0.77,0.0001330740493
0.78,0.0001272629555
0.79,0.0001214518616
0.8,0.0001156407678
0.81,0.0001098296739
0.82,0.0001040185801
0.83,0.0000982074862
0.84,0.00009239639234
0.85,0.00008658529848
0.86,0.00008077420462
0.87,0.00007496311077
0.88,0.00006915201691
0.89,0.00006334092305
0.9,0.00005752982919
0.91,0.00005171873534
0.92,0.00004590764148
0.93,0.00004009654762
0.94,0.00003428545376
0.95,0.0000284743599
0.96,0.00002266326605
0.97,0.00001685217219
0.98,0.00001104107833
0.99,0.000005229984472

==> datafiles/probppmvalid.csv <==
0.0,0.36787944117144233
2e-05,0.36786472643524104
4e-05,0.3678500125818915
6e-05,0.3678352996113349
8e-05,0.3678205875235124
0.0001,0.36780587631836514
0.00012,0.3677911659958343
0.00014,0.367776456555861
0.00016,0.3677617479983864
0.00018,0.3677470403233517
0.0002,0.3677323335306981
0.00022,0.3677176276203668
0.00024,0.3677029225922988
0.00026,0.3676882184464355
0.00028,0.36767351518271796
0.0003,0.3676588128010874
0.00032,0.367644111301485
0.00034,0.36762941068385196
0.00036,0.3676147109481295
0.00038,0.36760001209425885
0.0004,0.3675853141221811
0.00042,0.36757061703183763
0.00044,0.36755592082316957
0.00046,0.36754122549611806
0.00048,0.3675265310506245
0.0005,0.36751183748663
0.00052,0.3674971448040758
0.00054,0.3674824530029031
0.00056,0.36746776208305326
0.00058,0.3674530720444675
0.0006,0.36743838288708697
0.00062,0.367423694610853
0.00064,0.3674090072157068
0.00066,0.3673943207015896
0.00068,0.3673796350684428
0.0007,0.3673649503162075
0.00072,0.367350266444825
0.00074,0.3673355834542367
0.00076,0.3673209013443837
0.00078,0.36730622011520747
0.0008,0.3672915397666491
0.00082,0.36727686029865003
0.00084,0.3672621817111515
0.00086,0.3672475040040948
0.00088,0.36723282717742123
0.0009,0.36721815123107204
0.00092,0.3672034761649886
0.00094,0.36718880197911224
0.00096,0.3671741286733842
0.00098,0.36715945624774593
0.001,0.36714478470213857
0.00102,0.3671301140365036
0.00104,0.3671154442507823
0.00106,0.3671007753449158
0.00108,0.36708610731884583
0.0011,0.3670714401725135
0.00112,0.3670567739058601
0.00114,0.3670421085188272
0.00116,0.36702744401135595
0.00118,0.3670127803833877
0.0012,0.3669981176348639
0.00122,0.36698345576572594
0.00124,0.36696879477591515
0.00126,0.3669541346653728
0.00128,0.3669394754340404
0.0013,0.3669248170818592
0.00132,0.36691015960877077
0.00134,0.36689550301471635
0.00136,0.36688084729963727
0.00138,0.3668661924634752
0.0014,0.36685153850617125
0.00142,0.3668368854276669
0.00144,0.3668222332279037
0.00146,0.36680758190682283
0.00148,0.3667929314643658
0.0015,0.3667782819004741
0.00152,0.36676363321508904
0.00154,0.36674898540815215
0.00156,0.36673433847960474
0.00158,0.3667196924293883
0.0016,0.3667050472574443
0.00162,0.366690402963714
0.00164,0.3666757595481392
0.00166,0.3666611170106609
0.00168,0.36664647535122097
0.0017,0.36663183456976056
0.00172,0.3666171946662212
0.00174,0.36660255564054445
0.00176,0.3665879174926717
0.00178,0.3665732802225445
0.0018,0.36655864383010417
0.00182,0.36654400831529227
0.00184,0.3665293736780503
0.00186,0.3665147399183197
0.00188,0.3665001070360419
0.0019,0.3664854750311585
0.00192,0.366470843903611
0.00194,0.36645621365334086
0.00196,0.36644158428028956
0.00198,0.3664269557843986
0.002,0.3664123281656096
0.00202,0.3663977014238639
0.00204,0.3663830755591031
0.00206,0.36636845057126877
0.00208,0.36635382646030235
0.0021,0.3663392032261454
0.00212,0.3663245808687395
0.00214,0.36630995938802613
0.00216,0.3662953387839468
0.00218,0.3662807190564431
0.0022,0.3662661002054567
0.00222,0.36625148223092885
0.00224,0.36623686513280135
0.00226,0.3662222489110157
0.00228,0.3662076335655134
0.0023,0.366193019096236
0.00232,0.36617840550312536
0.00234,0.36616379278612265
0.00236,0.36614918094516963
0.00238,0.36613456998020794
0.0024,0.366119959891179
0.00242,0.3661053506780245
0.00244,0.36609074234068606
0.00246,0.3660761348791053
0.00248,0.36606152829322364
0.0025,0.3660469225829829
0.00252,0.3660323177483245
0.00254,0.3660177137891903
0.00256,0.3660031107055215
0.00258,0.36598850849726017
0.0026,0.36597390716434763
0.00262,0.36595930670672566
0.00264,0.36594470712433574
0.00266,0.36593010841711965
0.00268,0.3659155105850191
0.0027000000000000006,0.3659009136279755
0.00272,0.3658863175459306
0.00274,0.3658717223388261
0.00276,0.3658571280066034
0.00278,0.3658425345492045
0.0028,0.3658279419665709
0.0028200000000000005,0.36581335025864437
0.00284,0.36579875942536627
0.0028600000000000006,0.3657841694666787
0.00288,0.36576958038252294
0.0029,0.36575499217284096
0.00292,0.3657404048375743
0.00294,0.3657258183766646
0.00296,0.3657112327900537
0.0029800000000000004,0.3656966480776832
0.003,0.36568206423949473
0.0030199999999999997,0.36566748127543014
0.00304,0.36565289918543104
0.00306,0.36563831796943913
0.00308,0.3656237376273962
0.0031000000000000003,0.36560915815924383
0.00312,0.36559457956492386
0.0031400000000000004,0.365580001844378
0.00316,0.3655654249975479
0.0031799999999999997,0.3655508490243754
0.0032,0.3655362739248021
0.0032199999999999998,0.36552169969876985
0.00324,0.3655071263462204
0.0032600000000000003,0.36549255386709534
0.00328,0.36547798226133665
0.0032999999999999995,0.3654634115288859
0.00332,0.36544884166968483
0.0033399999999999997,0.36543427268367534
0.00336,0.36541970457079914
0.00338,0.36540513733099805
0.0034,0.3653905709642136
0.0034200000000000003,0.3653760054703878
0.00344,0.3653614408494624
0.0034599999999999995,0.36534687710137925
0.00348,0.3653323142260799
0.0035,0.36531775222350626
0.00352,0.36530319109360015
0.00354,0.3652886308363034
0.00356,0.36527407145155777
0.0035799999999999994,0.3652595129393051
0.0036,0.365244955299487
0.0036199999999999995,0.36523039853204553
0.00364,0.36521584263692247
0.00366,0.36520128761405946
0.00368,0.3651867334633986
0.0037,0.3651721801848814
0.00372,0.36515762777845
0.0037399999999999994,0.36514307624404596
0.00376,0.3651285255816113
0.00378,0.3651139757910878
0.0038,0.36509942687241737
0.00382,0.36508487882554175
0.00384,0.36507033165040287
0.00386,0.36505578534694255
0.00388,0.3650412399151026
0.0039,0.36502669535482507
0.00392,0.3650121516660516
0.00394,0.3649976088487242
0.00396,0.36498306690278476
0.00398,0.364968525828175
0.004,0.364953985624837
0.00402,0.3649394462927126
0.00404,0.36492490783174353
0.00406,0.36491037024187184
0.00408,0.3648958335230394
0.0041,0.36488129767518807
0.00412,0.36486676269825985
0.00414,0.36485222859219657
0.00416,0.36483769535694016
0.00418,0.36482316299243245
0.0042,0.36480863149861553
0.00422,0.3647941008754313
0.00424,0.3647795711228215
0.00426,0.36476504224072814
0.00428,0.36475051422909327
0.0043,0.36473598708785887
0.00432,0.36472146081696655
0.00434,0.3647069354163587
0.00436,0.3646924108859769
0.00438,0.3646778872257633
0.0044,0.36466336443565983
0.00442,0.36464884251560836
0.00444,0.36463432146555097
0.00446,0.3646198012854295
0.00448,0.3646052819751861
0.0045,0.3645907635347626
0.00452,0.36457624596410104
0.00454,0.36456172926314334
0.00456,0.3645472134318316
0.00458,0.3645326984701077
0.0046,0.3645181843779137
0.00462,0.36450367115519167
0.00464,0.36448915880188343
0.00466,0.36447464731793094
0.00468,0.3644601367032766
0.0047,0.3644456269578621
0.00472,0.36443111808162937
0.00474,0.36441661007452064
0.00476,0.36440210293647796
0.00478,0.36438759666744325
0.0048,0.36437309126735856
0.00482,0.3643585867361659
0.00484,0.3643440830738074
0.00486,0.36432958028022494
0.00488,0.3643150783553608
0.0049,0.3643005772991568
0.00492,0.36428607711155514
0.00494,0.36427157779249786
0.00496,0.36425707934192697
0.00498,0.3642425817597845
0.005,0.3642280850460126
0.00502,0.36421358920055336
0.00504,0.36419909422334873
0.00506,0.36418460011434095
0.00508,0.364170106873472
0.0051,0.36415561450068396
0.00512,0.364141122995919
0.00514,0.3641266323591192
0.00516,0.36411214259022656
0.005180000000000001,0.36409765368918323
0.0052,0.3640831656559314
0.00522,0.364068678490413
0.00524,0.3640541921925704
0.005259999999999999,0.36403970676234554
0.00528,0.3640252221996805
0.0053,0.36401073850451754
0.00532,0.36399625567679866
0.00534,0.3639817737164661
0.00536,0.36396729262346195
0.00538,0.36395281239772825
0.005400000000000001,0.3639383330392075
0.00542,0.3639238545478413
0.00544,0.3639093769235723
0.00546,0.3638949001663423
0.00548,0.3638804242760937
0.005499999999999999,0.3638659492527685
0.00552,0.363851475096309
0.00554,0.3638370018066571
0.00556,0.3638225293837554
0.005579999999999999,0.36380805782754577
0.0056,0.3637935871379704
0.00562,0.36377911731497153
0.005640000000000001,0.3637646483584914
0.00566,0.36375018026847217
0.00568,0.3637357130448561
0.0057,0.3637212466875852
0.005720000000000001,0.36370678119660177
0.00574,0.363692316571848
0.00576,0.3636778528132662
0.00578,0.36366338992079844
0.0058,0.3636489278943871
0.005819999999999999,0.3636344667339742
0.00584,0.3636200064395021
0.00586,0.36360554701091297
0.00588,0.36359108844814914
0.0059,0.3635766307511527
0.00592,0.36356217391986606
0.00594,0.3635477179542313
0.005960000000000001,0.3635332628541908
0.00598,0.3635188086196866
0.006,0.36350435525066116
0.00602,0.36348990274705667
0.006039999999999999,0.3634754511088155
0.00606,0.36346100033587964
0.00608,0.3634465504281916
0.0061,0.36343210138569354
0.00612,0.36341765320832786
0.006139999999999999,0.36340320589603675
0.00616,0.3633887594487624
0.00618,0.36337431386644725
0.006200000000000001,0.36335986914903357
0.00622,0.3633454252964635
0.00624,0.3633309823086796
0.00626,0.363316540185624
0.006280000000000001,0.36330209892723897
0.0063,0.3632876585334669
0.00632,0.36327321900425014
0.00634,0.36325878033953096
0.006359999999999999,0.36324434253925164
0.00638,0.36322990560335455
0.0064,0.36321546953178196
0.00642,0.36320103432447626
0.0064399999999999995,0.36318659998137987
0.00646,0.3631721665024349
0.00648,0.3631577338875839
0.0065,0.3631433021367691
0.006520000000000001,0.36312887124993287
0.00654,0.3631144412270177
0.00656,0.36310001206796577
0.00658,0.36308558377271943
0.006599999999999999,0.3630711563412212
0.00662,0.36305672977341336
0.00664,0.3630423040692382
0.00666,0.3630278792286383
0.006679999999999999,0.3630134552515558
0.0067,0.36299903213793333
0.00672,0.3629846098877131
0.00674,0.36297018850083757
0.00676,0.36295576797724916
0.00678,0.3629413483168901
0.0068,0.3629269295197029
0.00682,0.3629125115856301
0.006840000000000001,0.3628980945146139
0.00686,0.36288367830659696
0.00688,0.3628692629615214
0.0069,0.36285484847932986
0.006919999999999999,0.36284043485996453
0.00694,0.3628260221033682
0.00696,0.36281161020948294
0.00698,0.3627971991782514
0.007,0.3627827890096159
0.00702,0.362768379703519
0.00704,0.3627539712599031
0.007060000000000001,0.3627395636787106
0.00708,0.36272515695988394
0.0071,0.3627107511033657
0.00712,0.36269634610909823
0.00714,0.362681941977024
0.007159999999999999,0.36266753870708546
0.00718,0.3626531362992253
0.0072,0.3626387347533857
0.00722,0.3626243340695093
0.007239999999999999,0.3626099342475385
0.00726,0.36259553528741584
0.00728,0.3625811371890838
0.007300000000000001,0.3625667399524849
0.00732,0.3625523435775616
0.00734,0.3625379480642564
0.00736,0.36252355341251186
0.007380000000000001,0.3625091596222704
0.0074,0.36249476669347463
0.00742,0.362480374626067
0.00744,0.36246598341999003
0.00746,0.36245159307518626
0.007479999999999999,0.36243720359159814
0.0075,0.3624228149691684
0.00752,0.3624084272078394
0.00754,0.36239404030755373
0.00756,0.3623796542682539
0.00758,0.3623652690898826
0.0076,0.3623508847723821
0.007620000000000001,0.3623365013156953
0.00764,0.3623221187197644
0.00766,0.3623077369845322
0.00768,0.3622933561099412
0.007699999999999999,0.36227897609593396
0.00772,0.362264596942453
0.00774,0.3622502186494411
0.00776,0.36223584121684055
0.00778,0.36222146464459415
0.0078,0.36220708893264436
0.00782,0.3621927140809338
0.00784,0.36217834008940514
0.00786,0.3621639669580009
0.00788,0.3621495946866637
0.0079,0.36213522327533615
0.00792,0.3621208527239607
0.00794,0.3621064830324803
0.00796,0.36209211420083726
0.00798,0.3620777462289744
0.008,0.3620633791168342
0.00802,0.3620490128643594
0.00804,0.3620346474714926
0.00806,0.36202028293817634
0.00808,0.3620059192643534
0.0081,0.3619915564499662
0.00812,0.3619771944949576
0.00814,0.36196283339927027
0.00816,0.3619484731628466
0.00818,0.36193411378562956
0.0082,0.3619197552675616
0.00822,0.3619053976085855
0.00824,0.3618910408086439
0.00826,0.3618766848676794
0.00828,0.36186232978563465
0.0083,0.36184797556245246
0.00832,0.36183362219807547
0.00834,0.36181926969244627
0.00836,0.36180491804550774
0.00838,0.3617905672572024
0.0084,0.361776217327473
0.00842,0.3617618682562623
0.00844,0.3617475200435129
0.00846,0.3617331726891675
0.00848,0.3617188261931689
0.0085,0.36170448055545984
0.00852,0.36169013577598297
0.00854,0.3616757918546809
0.00856,0.3616614487914966
0.00858,0.3616471065863726
0.0086,0.3616327652392518
0.00862,0.3616184247500767
0.00864,0.36160408511879033
0.00866,0.36158974634533525
0.00868,0.36157540842965424
0.0087,0.36156107137168997
0.00872,0.36154673517138536
0.00874,0.3615323998286831
0.00876,0.3615180653435259
0.00878,0.3615037317158566
0.0088,0.3614893989456179
0.00882,0.3614750670327527
0.00884,0.3614607359772036
0.00886,0.3614464057789135
0.00888,0.36143207643782516
0.0089,0.3614177479538814
0.00892,0.3614034203270248
0.00894,0.3613890935571985
0.00896,0.36137476764434506
0.00898,0.3613604425884074
0.009,0.3613461183893282
0.00902,0.36133179504705043
0.00904,0.36131747256151675
0.00906,0.36130315093267007
0.00908,0.3612888301604532
0.0091,0.3612745102448089
0.00912,0.36126019118568015
0.00914,0.36124587298300964
0.00916,0.36123155563674025
0.00918,0.36121723914681475
0.0092,0.3612029235131762
0.00922,0.36118860873576714
0.00924,0.36117429481453056
0.00926,0.3611599817494095
0.00928,0.3611456695403466
0.0093,0.3611313581872847
0.00932,0.3611170476901667
0.00934,0.36110273804893567
0.00936,0.3610884292635341
0.00938,0.36107412133390526
0.0094,0.3610598142599918
0.00942,0.36104550804173663
0.00944,0.3610312026790826
0.00946,0.3610168981719728
0.00948,0.3610025945203499
0.0095,0.3609882917241569
0.00952,0.3609739897833367
0.00954,0.3609596886978322
0.00956,0.3609453884675862
0.00958,0.3609310890925418
0.0096,0.3609167905726419
0.00962,0.3609024929078292
0.00964,0.36088819609804684
0.00966,0.36087390014323767
0.00968,0.36085960504334463
0.0097,0.3608453107983107
0.00972,0.36083101740807877
0.00974,0.36081672487259175
0.00976,0.36080243319179267
0.00978,0.3607881423656243
0.0098,0.3607738523940298
0.00982,0.360759563276952
0.00984,0.36074527501433407
0.00986,0.3607309876061186
0.00988,0.3607167010522489
0.0099,0.36070241535266784
0.00992,0.36068813050731824
0.00994,0.3606738465161433
0.00996,0.3606595633790859
0.00998,0.360645281096089
0.01,0.36063099966709566
0.01002,0.36061671909204873
0.01004,0.36060243937089137
0.01006,0.36058816050356657
0.01008,0.36057388249001726
0.0101,0.3605596053301865
0.01012,0.36054532902401715
0.01014,0.36053105357145243
0.01016,0.3605167789724353
0.01018,0.3605025052269088
0.0102,0.3604882323348158
0.01022,0.36047396029609946
0.01024,0.3604596891107029
0.010260000000000002,0.36044541877856895
0.01028,0.3604311492996408
0.0103,0.36041688067386146
0.01032,0.360402612901174
0.01034,0.3603883459815214
0.010360000000000001,0.3603740799148467
0.01038,0.36035981470109313
0.0104,0.3603455503402035
0.010420000000000002,0.36033128683212107
0.01044,0.3603170241767889
0.01046,0.36030276237414993
0.01048,0.3602885014241474
0.0105,0.3602742413267243
0.010519999999999998,0.3602599820818237
0.01054,0.3602457236893887
0.01056,0.36023146614936247
0.010579999999999999,0.36021720946168795
0.0106,0.36020295362630833
0.010619999999999997,0.36018869864316677
0.01064,0.36017444451220637
0.01066,0.3601601912333701
0.01068,0.3601459388066013
0.0107,0.3601316872318428
0.01072,0.3601174365090379
0.010740000000000001,0.36010318663812974
0.01076,0.36008893761906136
0.01078,0.36007468945177595
0.010800000000000002,0.36006044213621663
0.01082,0.3600461956723265
0.01084,0.3600319500600488
0.01086,0.3600177052993266
0.01088,0.3600034613901031
0.010900000000000002,0.3599892183323214
0.01092,0.35997497612592466
0.01094,0.3599607347708561
0.01096,0.3599464942670587
0.01098,0.359932254614476
0.010999999999999998,0.3599180158130508
0.01102,0.3599037778627265
0.01104,0.3598895407634461
0.011059999999999999,0.35987530451515304
0.01108,0.3598610691177902
0.0111,0.35984683457130096
0.01112,0.35983260087562846
0.01114,0.35981836803071593
0.011159999999999998,0.35980413603650657
0.01118,0.35978990489294355
0.0112,0.35977567459997006
0.011219999999999999,0.35976144515752945
0.01124,0.3597472165655648
0.01126,0.3597329888240193
0.011280000000000002,0.3597187619328363
0.0113,0.35970453589195883
0.01132,0.35969031070133034
0.01134,0.35967608636089404
0.01136,0.359661862870593
0.011380000000000001,0.35964764023037066
0.0114,0.3596334184401701
0.01142,0.35961919749993465
0.011440000000000002,0.3596049774096075
0.01146,0.3595907581691321
0.01148,0.3595765397784514
0.0115,0.3595623222375089
0.01152,0.3595481055462478
0.011539999999999998,0.3595338897046114
0.01156,0.3595196747125428
0.01158,0.3595054605699855
0.0116,0.3594912472768827
0.01162,0.35947703483317767
0.011639999999999998,0.35946282323881373
0.01166,0.35944861249373417
0.01168,0.3594344025978823
0.011699999999999999,0.35942019355120125
0.01172,0.3594059853536345
0.01174,0.3593917780051254
0.01176,0.3593775715056171
0.01178,0.3593633658550531
0.0118,0.35934916105337644
0.01182,0.3593349571005307
0.01184,0.35932075399645913
0.01186,0.35930655174110504
0.01188,0.3592923503344117
0.0119,0.3592781497763226
0.011920000000000002,0.3592639500667809
0.01194,0.3592497512057301
0.01196,0.3592355531931134
0.01198,0.3592213560288743
0.012,0.3592071597129561
0.012020000000000001,0.35919296424530206
0.01204,0.3591787696258556
0.01206,0.3591645758545602
0.012079999999999999,0.3591503829313591
0.0121,0.35913619085619575
0.01212,0.3591219996290134
0.01214,0.35910780924975566
0.01216,0.35909361971836556
0.012179999999999998,0.3590794310347868
0.0122,0.35906524319896266
0.01222,0.3590510562108365
0.01224,0.3590368700703518
0.01226,0.3590226847774518
0.012279999999999998,0.35900850033208015
0.0123,0.3589943167341801
0.01232,0.35898013398369505
0.01234,0.3589659520805684
0.01236,0.35895177102474374
0.01238,0.3589375908161644
0.012400000000000001,0.35892341145477363
0.01242,0.3589092329405152
0.01244,0.35889505527333226
0.012460000000000002,0.35888087845316824
0.01248,0.3588667024799668
0.0125,0.3588525273536713
0.01252,0.35883835307422507
0.01254,0.35882417964157176
0.012560000000000002,0.3588100070556546
0.01258,0.3587958353164172
0.0126,0.35878166442380305
0.01262,0.35876749437775546
0.01264,0.358753325178218
0.012659999999999998,0.35873915682513424
0.01268,0.35872498931844743
0.0127,0.3587108226581012
0.012719999999999999,0.3586966568440391
0.01274,0.35868249187620443
0.01276,0.3586683277545408
0.01278,0.35865416447899173
0.0128,0.3586400020495007
0.012819999999999998,0.35862584046601115
0.01284,0.3586116797284666
0.01286,0.3585975198368105
0.012879999999999999,0.35858336079098657
0.0129,0.35856920259093816
0.01292,0.3585550452366089
0.012940000000000002,0.3585408887279422
0.01296,0.3585267330648817
0.01298,0.35851257824737076
0.013,0.35849842427535306
0.01302,0.35848427114877207
0.013040000000000001,0.35847011886757146
0.01306,0.3584559674316946
0.01308,0.3584418168410851
0.013100000000000002,0.3584276670956867
0.01312,0.3584135181954426
0.01314,0.35839937014029666
0.01316,0.3583852229301923
0.01318,0.3583710765650731
0.013199999999999998,0.35835693104488275
0.01322,0.3583427863695646
0.01324,0.3583286425390625
0.01326,0.35831449955331984
0.01328,0.3583003574122802
0.013299999999999998,0.35828621611588735
0.01332,0.35827207566408464
0.01334,0.35825793605681583
0.013359999999999999,0.35824379729402445
0.01338,0.35822965937565415
0.0134,0.3582155223016486
0.01342,0.3582013860719513
0.01344,0.35818725068650575
0.01346,0.3581731161452559
0.01348,0.3581589824481451
0.0135,0.35814484959511705
0.01352,0.3581307175861155
0.01354,0.35811658642108385
0.01356,0.35810245609996594
0.013580000000000002,0.3580883266227053
0.0136,0.3580741979892456
0.01362,0.35806007019953046
0.01364,0.3580459432535037
0.01366,0.35803181715110877
0.013680000000000001,0.3580176918922894
0.0137,0.3580035674769892
0.01372,0.3579894439051519
0.013739999999999999,0.35797532117672115
0.01376,0.3579611992916407
0.01378,0.3579470782498541
0.0138,0.3579329580513051
0.01382,0.3579188386959374
0.013839999999999998,0.3579047201836945
0.01386,0.3578906025145205
0.01388,0.3578764856883586
0.0139,0.35786236970515284
0.01392,0.35784825456484687
0.01394,0.3578341402673843
0.01396,0.3578200268127089
0.01398,0.3578059142007643
0.014,0.3577918024314944
0.01402,0.35777769150484273
0.01404,0.3577635814207531
0.014060000000000001,0.3577494721791692
0.01408,0.3577353637800348
0.0141,0.35772125622329365
0.014120000000000002,0.3577071495088895
0.01414,0.3576930436367659
0.01416,0.3576789386068669
0.01418,0.35766483441913594
0.0142,0.35765073107351697
0.014220000000000002,0.3576366285699537
0.01424,0.35762252690838997
0.01426,0.35760842608876947
0.01428,0.35759432611103587
0.0143,0.35758022697513303
0.014319999999999998,0.35756612868100485
0.01434,0.3575520312285948
0.01436,0.35753793461784694
0.014379999999999999,0.357523838848705
0.0144,0.3575097439211126
0.01442,0.3574956498350138
0.01444,0.3574815565903522
0.01446,0.3574674641870716
0.014479999999999998,0.3574533726251159
0.0145,0.3574392819044288
0.01452,0.35742519202495426
0.01454,0.35741110298663603
0.01456,0.3573970147894178
0.01458,0.3573829274332435
0.014600000000000002,0.3573688409180571
0.01462,0.35735475524380206
0.01464,0.3573406704104225
0.01466,0.35732658641786225
0.01468,0.35731250326606506
0.014700000000000001,0.3572984209549749
0.01472,0.35728433948453525
0.01474,0.3572702588546904
0.014760000000000002,0.357256179065384
0.01478,0.3572421001165599
0.0148,0.35722802200816206
0.01482,0.3572139447401341
0.01484,0.35719986831242023
0.014859999999999998,0.35718579272496415
0.01488,0.3571717179777097
0.0149,0.3571576440706008
0.01492,0.3571435710035813
0.01494,0.35712949877659506
0.014959999999999998,0.35711542738958624
0.01498,0.3571013568424982
0.015,0.35708728713527543
0.015019999999999999,0.3570732182678615
0.01504,0.3570591502402003
0.01506,0.35704508305223587
0.01508,0.35703101670391196
0.0151,0.3570169511951726
0.01512,0.3570028865259618
0.015140000000000002,0.35698882269622334
0.01516,0.35697475970590103
0.01518,0.3569606975549391
0.0152,0.35694663624328127
0.01522,0.3569325757708715
0.015240000000000002,0.3569185161376538
0.01526,0.35690445734357207
0.01528,0.3568903993885703
0.0153,0.3568763422725924
0.01532,0.3568622859955823
0.015339999999999998,0.356848230557484
0.01536,0.35683417595824135
0.01538,0.3568201221977985
0.015399999999999999,0.35680606927609937
0.01542,0.3567920171930879
0.01544,0.3567779659487079
0.01546,0.35676391554290365
0.01548,0.3567498659756189
0.015499999999999998,0.3567358172467978
0.01552,0.3567217693563843
0.01554,0.3567077223043223
0.01556,0.35669367609055586
0.01558,0.35667963071502895
0.0156,0.3566655861776857
0.01562,0.35665154247847003
0.01564,0.3566374996173258
0.01566,0.3566234575941973
0.01568,0.3566094164090284
0.0157,0.35659537606176295
0.01572,0.3565813365523453
0.01574,0.35656729788071945
0.01576,0.3565532600468292
0.01578,0.35653922305061886
0.0158,0.3565251868920321
0.01582,0.3565111515710134
0.01584,0.3564971170875064
0.01586,0.35648308344145546
0.01588,0.3564690506328046
0.0159,0.3564550186614977
0.01592,0.356440987527479
0.01594,0.3564269572306924
0.01596,0.3564129277710821
0.01598,0.3563988991485921
0.016,0.35638487136316654
0.01602,0.3563708444147494
0.01604,0.3563568183032849
0.01606,0.3563427930287171
0.01608,0.35632876859098994
0.0161,0.3563147449900477
0.01612,0.35630072222583437
0.01614,0.35628670029829407
0.01616,0.35627267920737093
0.01618,0.356258658953009
0.0162,0.35624463953515256
0.01622,0.3562306209537455
0.01624,0.35621660320873205
0.01626,0.35620258630005647
0.01628,0.35618857022766254
0.0163,0.3561745549914947
0.01632,0.35616054059149693
0.01634,0.3561465270276134
0.01636,0.3561325142997884
0.01638,0.35611850240796583
0.0164,0.35610449135209005
0.01642,0.356090481132105
0.01644,0.35607647174795487
0.01646,0.356062463199584
0.01648,0.3560484554869364
0.0165,0.3560344486099563
0.01652,0.35602044256858795
0.01654,0.3560064373627753
0.01656,0.3559924329924627
0.01658,0.3559784294575943
0.0166,0.3559644267581143
0.01662,0.3559504248939668
0.01664,0.35593642386509594
0.01666,0.35592242367144616
0.01668,0.35590842431296144
0.0167,0.35589442578958613
0.01672,0.35588042810126436
0.01674,0.35586643124794026
0.01676,0.35585243522955823
0.01678,0.3558384400460623
0.0168,0.3558244456973968
0.01682,0.3558104521835059
0.01684,0.3557964595043339
0.01686,0.35578246765982496
0.01688,0.35576847664992334
0.0169,0.35575448647457325
0.01692,0.3557404971337191
0.01694,0.35572650862730476
0.01696,0.35571252095527484
0.01698,0.35569853411757346
0.017,0.35568454811414485
0.01702,0.35567056294493327
0.01704,0.35565657860988303
0.01706,0.3556425951089385
0.01708,0.3556286124420437
0.0171,0.355614630609143
0.01712,0.3556006496101808
0.01714,0.3555866694451012
0.01716,0.3555726901138486
0.01718,0.3555587116163673
0.0172,0.3555447339526015
0.01722,0.35553075712249554
0.01724,0.3555167811259938
0.01726,0.3555028059630404
0.01728,0.3554888316335798
0.0173,0.3554748581375563
0.01732,0.35546088547491406
0.01734,0.3554469136455976
0.01736,0.35543294264955116
0.01738,0.355418972486719
0.0174,0.35540500315704554
0.01742,0.35539103466047506
0.01744,0.3553770669969519
0.01746,0.3553631001664204
0.01748,0.3553491341688249
0.0175,0.35533516900410983
0.01752,0.3553212046722194
0.01754,0.355307241173098
0.01756,0.35529327850668996
0.01758,0.35527931667293977
0.0176,0.3552653556717917
0.01762,0.35525139550319007
0.01764,0.35523743616707937
0.01766,0.35522347766340384
0.01768,0.3552095199921079
0.0177,0.35519556315313605
0.01772,0.35518160714643254
0.01774,0.35516765197194183
0.01776,0.35515369762960824
0.01778,0.35513974411937616
0.0178,0.3551257914411902
0.01782,0.35511183959499437
0.01784,0.35509788858073343
0.01786,0.35508393839835173
0.01788,0.35506998904779347
0.0179,0.35505604052900336
0.01792,0.3550420928419255
0.01794,0.3550281459865047
0.01796,0.35501419996268496
0.01798,0.355000254770411
0.018,0.3549863104096272
0.01802,0.35497236688027795
0.01804,0.3549584241823078
0.01806,0.35494448231566095
0.01808,0.35493054128028206
0.0181,0.3549166010761155
0.01812,0.35490266170310586
0.01814,0.3548887231611975
0.01816,0.3548747854503348
0.01818,0.3548608485704623
0.0182,0.3548469125215245
0.01822,0.35483297730346586
0.01824,0.35481904291623084
0.01826,0.354805109359764
0.01828,0.35479117663400966
0.0183,0.3547772447389124
0.01832,0.35476331367441677
0.01834,0.35474938344046714
0.01836,0.3547354540370081
0.01838,0.35472152546398417
0.0184,0.35470759772133975
0.01842,0.3546936708090194
0.01844,0.3546797447269677
0.01846,0.3546658194751291
0.01848,0.35465189505344813
0.0185,0.35463797146186926
0.01852,0.35462404870033715
0.01854,0.3546101267687962
0.01856,0.35459620566719097
0.01858,0.35458228539546605
0.0186,0.354568365953566
0.01862,0.3545544473414352
0.01864,0.3545405295590185
0.01866,0.3545266126062601
0.01868,0.35451269648310485
0.0187,0.35449878118949707
0.01872,0.3544848667253815
0.01874,0.35447095309070265
0.01876,0.35445704028540503
0.01878,0.35444312830943325
0.0188,0.354429217162732
0.01882,0.3544153068452457
0.01884,0.354401397356919
0.01886,0.35438748869769654
0.01888,0.35437358086752274
0.0189,0.3543596738663424
0.01892,0.3543457676941001
0.01894,0.3543318623507402
0.01896,0.35431795783620756
0.01898,0.35430405415044675
0.019,0.3542901512934023
0.01902,0.3542762492650188
0.01904,0.35426234806524104
0.01906,0.3542484476940135
0.01908,0.3542345481512808
0.0191,0.3542206494369876
0.01912,0.3542067515510786
0.01914,0.3541928544934984
0.01916,0.3541789582641916
0.01918,0.3541650628631028
0.0192,0.3541511682901768
0.01922,0.3541372745453582
0.01924,0.35412338162859164
0.01926,0.35410948953982163
0.01928,0.3540955982789931
0.0193,0.3540817078460504
0.01932,0.35406781824093864
0.01934,0.35405392946360204
0.01936,0.3540400415139855
0.01938,0.3540261543920337
0.0194,0.35401226809769126
0.01942,0.353998382630903
0.01944,0.3539844979916134
0.01946,0.3539706141797674
0.01948,0.35395673119530946
0.0195,0.35394284903818435
0.01952,0.35392896770833693
0.01954,0.3539150872057117
0.01956,0.35390120753025345
0.01958,0.353887328681907
0.0196,0.3538734506606169
0.01962,0.35385957346632796
0.01964,0.35384569709898495
0.01966,0.3538318215585325
0.01968,0.3538179468449153
0.0197,0.35380407295807825
0.01972,0.35379019989796606
0.01974,0.3537763276645234
0.01976,0.3537624562576951
0.01978,0.35374858567742573
0.0198,0.3537347159236602
0.01982,0.3537208469963433
0.01984,0.3537069788954198
0.01986,0.3536931116208343
0.01988,0.35367924517253163
0.0199,0.3536653795504566
0.01992,0.35365151475455414
0.01994,0.3536376507847688
0.01996,0.3536237876410454
0.01998,0.3536099253233287


==> datafiles/tauoversigmacomp.csv <==
1e-06 17
0.001001 17
0.0020009999999999997 17
0.0030009999999999998 17
0.004001 17
0.005001 17
0.006001 17
0.007001 16
0.008001 16
0.009000999999999999 16
0.010001 16
0.011000999999999999 16
0.012001 16
0.013000999999999999 16
0.014001 15
0.015000999999999999 15
0.016001 15
0.017001000000000002 15
0.018001 15
0.019001 15


==> datafiles/tauoversigmacompTest.csv <==
0.01,655.36
0.0105,688.128
0.011,720.896
0.0115,753.664
0.012,786.432
0.0125,819.2
0.013,851.968
0.0135,442.368
0.014,458.752
0.0145,475.136

